MPST: A Corpus of Movie Plot Synopses with Tags

Social tagging of movies reveals a wide range of heterogeneous information about movies, like the genre, plot structure, soundtracks, metadata, visual and emotional experiences. Such information can be valuable in building automatic systems to create tags for movies. Automatic tagging systems can help recommendation engines to improve the retrieval of similar movies as well as help viewers to know what to expect from a movie in advance. In this paper, we set out to the task of collecting a corpus of movie plot synopses and tags. We describe a methodology that enabled us to build a fine-grained set of around 70 tags exposing heterogeneous characteristics of movie plots and the multi-label associations of these tags with some 14K movie plot synopses. We investigate how these tags correlate with movies and the flow of emotions throughout different types of movies. Finally, we use this corpus to explore the feasibility of inferring tags from plot synopses. We expect the corpus will be useful in other tasks where analysis of narratives is relevant.

==> plot_data/number_of_tags.txt <==
2
3
2
1
3
1
1
2
5
1
1
8
6
1
1
1
4
2
5
1
1
1
4
4
1
1
4
5
1
4
6
1
1
2
12
2
14
4
3
3
1
2
1
1
3
1
13
2
1
5
1
1
6
1
2
1
9
1
1
3
1
3
5
3
3
1
1
2
1
1
1
1
1
3
9
6
7
2
5
2
5
6
1
1
5
5
2
1
1
1
1
1
2
4
3
1
21
2
4
2
4
3
1
9
7
9
1
7
2
5
6
1
1
1
2
5
1
1
3
1
2
5
6
1
2
7
2
3
1
5
2
3
3
1
1
5
4
2
3
1
2
1
4
2
2
1
4
1
3
1
4
5
2
1
1
1
1
1
9
7
6
1
1
1
1
5
5
4
1
2
1
5
2
1
1
8
2
3
6
6
1
1
8
1
2
9
2
5
6
5
2
2
7
2
1
1
2
1
7
3
1
1
4
4
1
1
1
1
4
2
1
2
5
2
1
1
2
1
1
5
1
4
2
5
6
5
3
2
1
5
1
3
1
2
4
3
3
5
12
1
3
1
3
2
8
2
6
2
1
5
2
13
3
1
1
1
1
1
4
1
1
2
2
3
1
5
1
9
1
7
4
2
5
4
3
2
5
1
2
1
8
7
3
1
1
4
2
2
1
3
6
1
1
10
3
1
1
1
1
1
4
5
1
3
3
2
2
15
1
2
2
2
11
3
1
1
2
2
4
2
1
4
1
1
5
5
1
3
1
3
1
3
1
2
3
1
4
4
3
1
2
2
2
1
3
1
4
9
4
1
3
3
11
1
1
5
1
1
1
3
3
2
14
2
1
1
1
5
1
4
1
4
6
1
6
12
13
3
1
1
5
1
1
3
2
8
1
1
3
2
1
1
2
4
1
6
2
8
1
1
2
2
8
1
1
2
2
1
2
2
2
2
4
7
2
1
1
2
1
1
1
1
2
1
2
3
4
2
2
3
3
4
9
3
1
2
3
3
3
2
1
2
9
1
1
5
18
6
1
1
1
2
1
2
1
1
6
1
2
2
2
1
2
3
2
2
1
6
1
1
2
1
1
2
10
3
1
2
1
8
2
12
6
1
11
2
1
6
1
4
5
1
9
2
1
4
1
1
1
5
1
2
5
1
2
2
1
2
2
6
1
1
1
2
1
1
5
1
1
1
5
1
9
3
7
3
2
3
1
2
4
3
6
2
3
4
3
3
4
4
4
1
2
1
2
3
6
3
1
1
1
2
1
1
2
3
2
9
5
1
2
7
5
1
1
3
7
1
4
1
7
1
1
4
2
1
2
1
2
1
1
2
1
4
1
4
2
2
1
2
1
6
9
4
2
2
4
3
1
2
1
1
1
1
2
3
3
3
2
1
3
1
1
3
3
1
10
7
4
2
1
4
3
7
7
3
3
1
3
5
2
2
2
5
1
4
4
1
1
1
1
6
1
2
2
3
1
1
6
2
3
2
1
1
1
2
1
3
1
11
10
7
3
2
1
3
1
4
1
1
3
4
3
1
4
1
7
2
1
1
2
2
2
5
5
3
1
3
1
2
7
2
14
1
1
2
9
2
1
1
3
1
1
5
2
2
1
3
1
5
15
1
11
2
10
2
2
1
6
1
8
3
4
1
2
2
2
1
6
1
2
3
1
4
3
2
1
5
1
4
4
1
1
1
1
5
10
3
2
1
1
13
7
2
1
3
5
4
2
1
5
1
1
2
4
3
2
1
6
1
3
5
4
1
3
3
2
1
2
6
6
1
1
1
2
2
3
1
1
3
6
5
2
1
1
8
3
4
1
1
4
6
2
4
2
2
2
3
6
4
4
4
1
5
3
2
8
5
4
4
3
1
1
3
2
7
2
1
3
9
1
8
4
1
1
7
2
1
1
2
1
4
1
1
4
2
1
4
1
1
1
3
1
1
2
7
6
1
2
1
1
3
5
1
1
1
2
2
2
1
4
1
1
5
1
2
3
1
1
1
1
4
2
1
1
1
3
4
2
2
1
3
6
1
2
1
3
3
1
7
2
5
1
3
5
2
1
1
2
4
1
7
12
1
4
1
1
1
3
2
4
1
1
8
4
5
1
1
1
4
1
8
2
9
5
3
1
1
1
1
1
2
4
2
20
2
3
3
4
8
2
5
2
2
1
6
6
3
1
3
1
2
1
4
1
3
2
2
10
1
2
5
1
3
1
1
2
1
1
1
6
1
4
1
1
3
1
6
2
1
3
4
7
1
1
1
1
1
1
9
11
1
2
5
1
7
1
3
1
2
3
7
3
1
3
4
5
4
2
3
4
1
1
1
1
1
1
1
1
2
2
6
1
9
2
3
1
1
1
3
1
1
2
5
2
2
5
2
1
2
1
1
1
1
3
1
2
3
2
1
1
3
7
2
4
1
1
2
1
1
2
1
5
3
2
1
7
2
9
2
1
3
2
1
1
2
2
2
3
1
1
1
3
4
4
1
1
6
1
3
3
5
1
1
1
5
3
1
2
4
5
1
1
6
1
5
1
1
4
3
2
1
3
2
3
3
3
4
10
5
1
1
2
9
7
3
1
2
3
3
3
5
1
4
2
2
3
3
4
2
6
1
1
2
1
2
3
1
2
1
6
1
3
3
11
1
1
4
2
2
2
2
4
1
8
2
3
3
1
1
2
2
1
3
2
2
1
2
1
1
1
1
1
7
2
1
2
4
5
2
3
3
5
1
3
11
1
6
1
3
1
1
1
2
1
1
9
4
2
2
1
11
2
4
1
1
3
4
1
1
1
1
1
1
2
1
3
9
1
6
2
1
7
8
1
2
6
3
1
1
2
1
1
2
10
1
1
4
1
8
1
11
3
14
2
4
10
3
6
6
2
4
4
2
3
10
4
2
1
1
1
1
6
5
3
1
5
3
1
8
1
2
5
5
2
1
2
1
8
3
7
1
10
4
1
1
2
4
2
1
3
2
2
14
7
2
5
2
3
3
3
1
1
1
4
2
1
2
2
1
1
2
8
1
1
2
1
6
1
1
1
11
4
1
3
8
6
1
5
1
1
4
2
5
4
2
1
6
5
5
1
1
2
1
1
1
1
3
2
1
8
4
2
1
1
2
3
6
3
3
1
1
1
5
1
6
3
3
6
2
3
2
1
4
2
4
2
1
2
1
2
4
1
3
3
8
4
1
3
3
1
4
1
2
1
1
3
2
2
2
2
1
3
4
3
1
1
8
6
1
2
3
3
1
6
1
2
6
1
1
4
1
2
1
1
1
1
3
1
2
1
2
9
3
4
8
3
1
13
5
5
5
1
2
1
2
2
1
1
1
1
2
4
2
1
1
2
2
4
1
2
5
3
3
3
3
6
3
3
2
3
4
1
6
4
3
3
5
3
1
2
1
1
2
1
1
2
1
1
2
1
1
4
7
1
4
1
2
1
3
1
6
1
11
1
1
3
6
1
5
1
1
3
4
1
1
1
1
1
3
1
1
2
2
3
2
4
1
2
5
6
3
13
2
3
7
6
1
7
2
1
1
2
7
2
2
1
7
3
2
1
1
3
4
3
1
2
1
3
1
3
4
1
1
7
2
1
1
2
6
2
2
2
1
1
5
1
1
10
1
6
1
3
1
6
3
1
1
4
1
1
1
1
3
4
1
1
1
2
1
2
2
3
2
3
1
5
3
2
3
2
1
2
1
3
7
1
1
1
4
1
4
1
5
1
1
1
6
1
1
1
2
7
11
1
2
2
3
4
6
1
3
3
2
2
1
9
4
1
8
2
1
7
6
4
1
1
3
6
1
5
1
2
2
5
1
2
2
1
8
3
8
4
4
2
3
2
4
3
2
1
4
5
3
1
2
4
6
2
5
10
1
3
1
1
1
6
1
3
3
3
2
1
4
5
3
1
1
15
1
2
2
1
4
3
2
3
3
2
2
3
1
1
2
5
11
2
1
1
5
1
2
2
1
1
1
1
1
2
4
5
1
1
3
6
4
5
2
1
3
2
2
5
6
6
1
1
6
1
1
2
1
2
3
1
7
3
3
6
1
2
2
2
2
3
1
2
2
7
7
1
3
1
4
2
3
3
2
2
1
3
3
3
1
4
1
4
1
2
2
2
13
1
3
2
10
7
3
5
5
1
1
3
2
6
1
1
1
3
9
2
4
1
2
2
2
2
5
1
7
2
11
1
2
1
3
2
3
2
10
20
3
6
1
1
5
2
1
3
2
3
2
1
2
3
1
2
1
4
1
7
5
7
2
2
1
2
3
2
1
1
1
1
2
5
6
2
2
8
6
1
3
1
2
6
3
1
1
5
6
3
1
2
3
1
2
1
7
1
1
2
1
2
1
9
1
1
6
1
1
7
7
11
4
1
1
1
3
2
3
8
1
1
9
8
1
2
2
4
1
2
1
1
5
1
6
1
2
2
4
5
8
2
1
15
7
5
4
1
9
1
7
7
1
1
5
5
1
4
5
1
2
6
2
1
2
6
1
1
3
2
2
3
1
5
3
2
2
4
7
1
2
1
2
2
1
3
3
5
4
2
1
2
4
3
1
1
1
2
6
2
6
1
3
8
4
1
4
1
6
2
2
2
3
7
1
2
1
6
1
4
4
2
4
4
5
1
5
1
3
5
2
1
3
2
1
7
2
1
5
5
5
1
5
2
11
1
5
1
1
4
2
6
4
2
2
7
5
1
1
3
1
2
11
3
3
4
1
9
1
2
14
1
4
3
1
1
1
5
4
1
7
1
5
1
2
2
3
8
1
1
1
4
1
3
3
1
1
2
1
5
4
2
1
2
2
1
3
2
1
1
2
3
1
2
3
1
1
1
1
3
1
1
1
2
4
7
2
10
1
7
2
1
2
3
13
4
1
3
2
2
1
2
2
1
1
1
2
1
2
1
1
1
1
2
3
7
6
1
1
8
8
7
2
1
3
1
5
5
4
4
1
1
1
2
1
4
9
1
3
3
2
3
2
2
1
3
2
1
5
1
3
21
5
1
2
1
1
4
4
1
1
2
5
1
4
11
2
2
4
6
1
4
2
1
2
2
4
1
2
3
11
10
2
3
2
4
3
4
1
2
1
5
1
3
1
2
1
2
2
2
5
3
8
1
1
3
2
9
1
1
3
1
1
3
2
8
4
1
1
6
3
2
1
3
3
2
4
3
3
1
1
1
7
1
3
4
1
7
2
1
1
5
11
2
1
8
3
10
3
4
5
1
3
6
2
3
1
2
1
1
4
4
7
1
2
1
3
2
5
5
13
2
1
1
1
2
1
2
2
4
1
3
5
3
3
9
1
3
1
7
5
1
6
3
1
4
1
17
3
1
8
5
2
10
2
2
7
3
1
1
1
5
1
1
2
1
2
1
4
10
2
7
2
5
6
1
5
5
1
5
2
5
3
3
1
3
1
5
6
5
1
1
3
1
1
1
1
1
3
5
1
1
7
1
2
1
1
6
5
1
5
1
2
2
1
1
1
2
2
2
16
5
1
3
1
7
1
3
1
5
2
1
1
7
2
3
1
1
8
1
2
3
4
1
1
2
3
1
3
1
1
2
4
6
2
1
4
1
3
2
3
3
1
2
1
1
1
4
1
2
1
6
4
2
1
1
2
1
2
1
6
3
4
1
3
1
2
1
3
1
7
1
3
2
4
1
1
2
1
3
5
2
6
3
1
1
1
7
7
1
3
1
1
1
3
3
15
3
1
7
1
5
11
4
1
1
1
2
2
1
1
3
2
6
1
1
1
1
7
1
1
3
4
1
4
1
7
1
1
3
2
1
1
8
3
2
2
6
1
1
2
2
10
2
2
1
6
1
1
1
5
1
5
9
3
2
1
2
8
1
3
5
1
2
2
5
4
1
2
1
2
1
3
5
2
1
3
1
4
2
4
3
9
2
2
4
7
1
2
4
8
1
1
3
1
2
2
3
4
3
3
2
1
2
2
6
3
2
5
1
4
5
1
1
1
2
15
2
2
2
6
1
2
1
3
1
2
1
4
3
2
1
2
1
1
2
6
2
1
1
2
1
1
4
1
3
2
1
7
1
3
2
1
6
3
2
2
1
1
3
2
1
3
10
3
2
7
3
3
4
1
5
1
3
1
3
4
2
1
3
2
8
1
4
1
6
1
1
1
1
1
1
2
2
4
3
7
4
1
2
1
1
2
1
2
2
2
4
2
4
2
4
1
1
5
2
1
1
3
3
2
2
4
3
1
2
1
1
3
1
3
5
1
2
8
3
7
1
1
1
2
1
1
2
2
7
1
1
2
1
4
2
1
4
3
10
1
3
1
1
2
2
3
1
3
3
2
1
1
6
1
1
1
2
5
1
2
2
2
1
6
15
3
4
1
2
1
4
10
1
3
8
2
5
3
1
7
1
4
4
1
1
5
1
1
3
1
2
2
11
3
3
5
4
1
1
1
2
1
1
7
3
1
4
4
1
15
3
2
4
5
1
1
1
1
2
6
1
13
1
8
1
1
1
3
3
4
1
4
1
3
1
2
1
7
7
2
4
4
1
3
4
2
11
2
9
7
3
1
2
1
2
1
1
1
1
4
5
5
3
3
2
2
3
3
1
2
1
1
2
2
1
3
13
10
3
4
3
4
3
8
3
1
3
2
3
1
1
1
2
2
6
2
3
3
5
2
3
1
1
1
1
2
2
3
1
3
1
6
3
3
5
2
1
2
4
8
4
1
1
1
3
1
2
1
2
3
1
3
2
7
1
2
1
1
10
4
1
1
3
1
8
1
8
4
2
2
1
1
6
3
3
1
1
3
12
1
1
3
2
3
6
2
1
1
1
1
3
1
2
3
1
1
9
4
2
2
1
2
3
5
2
2
11
5
3
2
5
3
2
3
3
9
1
1
2
2
1
5
2
1
2
14
2
1
10
1
1
3
1
1
2
1
1
1
2
1
5
1
3
2
1
1
1
2
1
2
4
2
1
3
2
4
3
1
2
2
2
10
2
2
1
1
16
1
5
1
1
1
1
5
2
1
1
1
1
1
1
7
2
1
4
2
2
2
6
2
1
1
2
1
2
2
1
3
2
6
1
1
3
2
1
2
1
2
3
1
3
3
1
3
5
1
1
2
2
4
1
6
2
2
2
4
2
2
1
7
3
1
2
3
1
1
4
5
5
4
2
11
1
2
2
8
1
5
1
6
13
1
2
1
3
5
1
5
1
6
4
3
4
11
1
2
1
1
1
3
2
1
1
1
3
8
1
2
4
1
1
5
2
1
3
2
2
1
8
1
5
3
3
1
6
2
6
1
3
4
5
2
1
2
1
2
3
8
1
3
1
9
3
1
2
1
2
1
1
1
2
8
6
1
2
2
5
3
1
2
2
3
5
4
1
3
10
7
2
1
5
5
4
1
1
2
1
1
1
3
1
3
7
6
9
5
5
1
3
5
3
1
2
1
2
1
3
4
1
1
4
2
1
9
5
6
1
1
1
1
3
2
1
1
4
2
1
3
3
1
1
2
1
2
5
1
1
1
2
3
2
1
1
1
10
1
1
10
11
1
14
1
1
4
4
4
1
9
2
2
2
1
3
12
1
2
1
1
1
5
1
1
5
5
3
11
3
2
1
2
8
1
3
2
2
3
1
10
1
1
1
1
1
6
5
3
2
5
3
11
5
1
5
2
2
1
1
1
5
1
4
1
1
1
1
2
6
2
2
5
4
3
1
3
1
8
2
1
2
4
3
2
1
2
1
2
4
2
4
7
3
2
6
3
4
7
1
3
1
3
2
1
2
1
1
5
1
13
1
1
2
23
6
2
2
2
8
1
1
3
2
4
4
1
5
2
2
6
1
2
7
7
1
1
4
1
1
1
2
2
1
4
2
1
2
1
7
3
7
1
2
2
4
5
3
10
5
2
2
2
1
2
6
3
1
2
7
1
1
1
8
1
6
5
1
3
3
3
4
1
1
1
1
1
4
1
1
2
1
21
1
8
4
1
8
1
7
4
3
1
1
2
5
3
4
11
13
1
2
3
1
1
3
2
2
6
2
3
1
1
3
1
2
1
1
2
1
2
1
2
1
3
4
2
4
1
1
2
1
6
5
3
3
4
1
3
2
10
1
3
5
1
1
3
1
7
2
2
4
4
2
5
1
3
3
1
1
1
1
4
1
1
5
1
2
2
1
3
9
2
1
4
5
9
9
2
3
1
1
1
2
1
4
10
1
6
5
1
7
3
3
1
6
3
6
2
5
3
4
5
1
3
4
6
4
4
4
1
2
1
1
1
1
2
7
3
1
3
6
6
2
5
6
1
1
1
1
1
1
2
1
2
4
7
4
1
8
2
1
5
1
1
2
9
1
1
1
1
2
5
3
1
3
9
2
2
1
7
2
1
2
2
14
4
5
1
1
1
4
1
6
4
9
3
1
3
1
1
2
1
8
1
1
6
4
5
2
1
1
3
3
3
3
3
5
6
1
1
5
2
1
2
8
1
1
8
1
1
1
1
5
4
1
3
1
4
4
5
1
2
2
3
2
4
2
4
1
11
1
4
1
1
6
2
2
5
3
5
1
2
1
1
2
4
1
3
6
1
5
3
1
2
7
1
4
7
1
2
5
7
1
2
2
5
2
1
1
7
1
1
11
1
1
7
2
1
5
2
8
2
5
1
11
1
1
1
2
2
1
13
4
2
1
2
6
1
5
3
1
4
3
1
2
6
11
4
5
4
2
1
1
2
2
14
4
1
1
1
1
1
2
1
8
4
4
6
3
1
5
1
7
5
5
1
4
2
2
5
1
1
8
2
1
2
4
9
9
3
1
3
12
4
3
1
1
5
6
1
1
2
3
2
1
3
2
8
1
3
6
1
1
1
1
5
6
2
2
3
1
4
4
1
2
7
1
1
3
3
1
2
1
1
2
6
1
3
4
14
1
1
4
4
8
1
2
1
6
4
5
3
2
2
1
7
4
2
2
1
2
7
3
2
2
1
2
4
4
4
1
9
1
4
9
2
13
2
6
1
6
2
1
8
2
2
1
1
1
1
2
4
2
3
2
1
2
3
1
1
3
11
8
7
4
1
1
6
1
3
1
1
1
1
5
2
2
7
1
1
1
8
4
3
2
2
8
9
4
10
1
1
1
4
7
8
1
5
1
2
6
3
1
3
1
2
1
9
1
1
1
5
3
3
3
1
7
2
3
1
2
1
2
2
2
4
5
1
3
6
1
1
2
2
2
1
3
1
3
2
4
2
3
3
2
7
2
4
1
3
9
1
1
2
1
2
2
5
1
2
5
1
8
5
1
1
1
7
1
1
3
2
14
3
1
5
3
3
3
2
1
2
6
1
1
1
1
2
1
3
3
1
3
1
1
1
1
3
4
4
3
5
4
1
1
2
2
3
2
4
3
6
1
1
7
7
2
3
2
3
3
2
1
2
1
1
1
1
8
1
3
1
3
5
3
4
3
2
2
2
1
1
3
1
4
1
1
5
6
1
4
2
1
1
1
7
4
11
2
5
1
3
9
1
1
1
2
2
2
2
5
7
1
5
1
4
9
5
3
1
1
1
1
1
4
7
2
1
1
2
4
4
2
4
1
1
8
5
1
10
9
1
2
4
1
1
1
2
2
2
1
5
1
1
2
3
4
2
2
3
1
12
6
1
1
2
10
1
3
5
3
2
1
6
1
4
2
1
11
3
1
5
1
1
2
1
7
1
3
2
2
5
1
2
3
4
3
1
3
1
1
6
2
5
1
1
2
8
2
1
2
1
1
1
2
2
1
5
1
7
1
3
2
1
5
2
3
7
1
1
2
1
1
4
2
1
2
1
6
1
1
7
3
4
1
1
4
2
3
5
1
1
1
2
2
6
1
2
2
1
1
1
6
1
3
2
8
2
1
2
3
8
2
6
1
2
2
3
1
1
1
2
1
2
1
2
1
2
3
5
1
1
1
1
4
1
1
4
2
4
1
5
1
4
5
4
8
1
6
1
1
4
2
1
2
7
4
2
2
1
3
10
1
1
1
1
1
5
3
1
1
4
1
5
4
1
1
4
2
4
1
2
3
4
4
1
5
2
1
2
3
1
9
1
1
1
3
1
1
1
3
1
1
4
4
5
3
5
1
2
9
1
1
1
4
7
15
1
2
10
3
2
2
1
1
6
1
1
7
2
4
1
4
1
5
1
1
7
1
2
6
1
6
4
1
2
1
4
1
2
2
2
1
1
1
3
6
3
1
5
1
1
2
2
1
3
1
1
4
3
1
2
2
1
2
2
2
5
2
9
2
2
3
1
1
3
8
5
1
5
1
3
2
1
1
1
19
3
7
3
2
2
9
2
1
5
1
1
6
1
1
1
5
5
1
1
2
1
1
5
2
2
1
8
2
2
2
1
1
5
1
5
1
1
1
1
4
2
4
2
1
3
4
4
11
3
4
1
1
2
3
3
1
2
2
8
1
1
9
3
2
1
1
1
3
5
5
1
4
5
7
1
2
1
2
2
5
3
1
3
1
1
2
3
1
1
3
1
1
5
6
1
6
10
1
2
1
2
4
2
1
3
1
2
1
1
3
5
4
3
6
1
1
1
1
3
6
6
2
1
4
1
2
2
1
1
1
2
1
2
3
2
2
1
4
15
1
2
1
1
6
5
1
15
9
4
3
1
1
1
1
3
2
1
11
1
1
2
3
1
2
4
2
1
7
2
1
2
1
2
4
3
2
3
9
3
1
1
1
1
1
4
1
1
3
2
1
4
4
2
3
3
1
2
4
4
2
2
1
2
1
1
1
5
3
7
1
1
2
2
4
1
1
5
2
3
5
1
2
3
2
7
4
1
3
1
2
1
2
3
1
2
4
2
2
5
5
4
1
3
2
3
1
3
3
3
2
1
2
2
2
1
1
1
3
2
6
3
2
2
11
2
1
1
1
6
2
3
1
9
2
2
2
1
1
1
8
7
3
2
1
7
1
3
1
1
3
7
5
4
1
2
1
3
4
1
3
5
2
2
1
1
3
7
1
3
2
4
1
2
8
4
3
2
2
2
1
7
2
2
4
2
7
3
1
4
1
1
3
2
5
4
3
3
1
1
1
2
12
8
2
4
1
3
1
2
2
1
3
3
3
3
4
2
1
4
1
1
3
4
12
3
2
3
2
14
5
4
2
1
1
2
2
1
6
1
3
1
1
2
2
7
2
1
1
2
10
1
1
1
1
8
8
1
1
2
6
8
2
2
2
2
1
3
3
5
3
2
6
6
2
1
1
3
1
3
1
6
1
1
1
2
3
1
3
1
2
2
5
7
5
2
6
4
1
1
4
3
1
3
2
1
5
1
5
1
3
3
1
3
5
2
1
2
2
3
1
1
2
1
3
2
1
1
2
3
6
2
1
3
3
4
2
2
1
1
7
1
2
12
1
1
4
2
6
1
5
1
2
1
2
1
3
4
1
1
3
6
5
1
1
2
1
3
1
1
3
10
1
1
3
9
1
1
2
2
8
1
1
1
1
4
6
1
4
1
1
1
3
1
3
7
2
2
4
6
1
2
6
1
7
1
2
2
1
2
1
1
2
14
1
6
1
3
1
2
2
4
4
7
2
2
1
1
2
1
6
1
1
1
1
1
4
2
1
5
5
1
6
2
2
1
9
1
1
3
2
1
2
3
8
7
1
1
2
1
6
1
3
2
2
2
3
1
6
1
5
7
1
2
1
7
9
1
2
1
2
1
1
2
14
13
1
2
1
2
1
1
2
1
1
2
2
2
1
1
1
7
1
4
4
3
5
4
4
1
1
1
7
3
1
2
3
5
1
5
1
5
1
11
4
3
2
2
6
1
2
4
2
1
3
2
18
4
2
1
5
1
2
5
3
4
1
3
3
1
2
1
3
4
2
2
1
1
1
2
13
2
3
2
2
1
3
1
2
3
2
3
1
3
11
1
1
2
2
1
4
1
2
3
14
4
1
3
3
3
7
3
6
1
1
2
1
1
1
12
6
1
1
1
2
2
2
1
1
3
3
3
1
5
7
1
6
2
1
9
1
1
1
8
1
2
3
4
2
3
4
8
4
6
2
1
3
7
3
2
3
1
2
4
4
1
1
7
3
2
2
4
2
6
2
3
1
2
1
2
2
4
3
2
1
1
1
2
2
1
6
1
1
3
2
1
2
3
3
6
3
1
2
2
2
3
6
4
11
1
1
7
3
9
1
1
6
1
1
1
3
7
3
2
5
6
6
1
1
7
7
3
1
1
4
2
1
2
6
1
4
1
1
7
1
2
1
1
9
8
8
3
2
8
1
2
5
3
3
4
3
1
1
6
7
4
2
3
1
3
3
7
3
5
4
1
11
1
2
6
4
1
2
1
1
2
4
6
2
6
6
1
1
1
1
2
2
2
2
2
1
1
2
3
6
1
4
2
7
1
1
1
2
10
5
1
1
1
1
1
1
5
2
2
13
1
6
1
1
3
3
1
3
13
8
1
5
1
6
3
9
3
1
2
12
1
1
1
2
1
7
10
10
4
9
4
1
1
5
5
9
3
3
9
1
2
2
1
5
3
1
2
6
2
1
3
1
1
1
3
2
1
1
1
2
1
2
5
5
2
1
1
6
2
3
6
7
2
1
1
3
3
1
1
2
1
5
3
10
2
1
1
7
3
1
1
4
7
5
4
1
5
1
3
7
1
2
1
3
3
2
3
1
1
3
2
4
2
4
5
9
6
2
1
1
1
3
1
3
2
12
4
5
4
1
2
2
3
1
3
3
7
4
2
1
1
4
1
2
4
2
3
1
4
1
2
8
1
5
3
11
2
4
1
1
2
3
2
5
1
7
1
2
2
3
1
2
2
1
2
10
1
2
2
5
3
1
1
1
1
3
8
3
4
2
2
4
3
1
1
5
3
6
1
9
1
4
1
2
1
1
1
2
4
1
1
2
1
2
1
2
10
5
1
3
10
1
2
2
1
2
3
2
6
7
1
2
2
2
4
3
3
2
4
1
4
1
2
1
4
7
7
8
1
4
1
1
2
2
1
6
7
3
1
1
7
2
1
6
2
2
1
2
11
8
1
1
1
6
4
2
1
1
2
4
1
4
3
1
2
2
4
5
4
1
1
3
1
6
8
1
1
2
11
1
1
5
4
5
2
2
1
2
10
4
1
14
3
3
2
1
8
3
1
3
2
1
2
3
2
8
3
1
7
9
1
4
1
1
2
2
5
8
5
2
9
6
1
3
6
7
7
1
4
1
1
1
1
2
9
2
2
4
2
4
2
3
1
3
1
5
1
3
3
8
1
6
2
11
3
7
1
1
4
3
1
1
1
1
2
5
2
4
7
1
2
8
2
1
2
4
1
2
1
2
1
3
6
9
2
1
5
5
4
2
1
4
8
2
1
1
1
1
1
3
2
1
4
4
5
1
5
9
7
2
3
2
1
3
3
2
10
3
6
7
1
1
5
1
8
2
4
2
1
1
2
2
1
2
1
3
1
3
7
2
1
1
1
2
7
2
2
2
3
4
1
1
2
1
1
2
2
1
2
2
6
4
2
3
2
3
10
5
3
1
1
1
2
1
1
3
1
1
1
1
1
3
1
1
1
1
4
4
1
5
1
5
4
2
1
5
1
2
1
1
1
6
4
9
7
1
4
2
10
1
5
4
2
1
2
1
2
2
5
1
2
3
1
3
1
5
2
1
1
5
2
1
3
3
15
1
2
2
1
2
1
3
1
3
1
1
3
1
8
3
8
2
2
1
2
2
1
8
1
10
2
13
2
5
1
4
3
1
3
1
1
5
1
3
4
5
1
1
2
4
2
3
2
5
1
1
4
3
2
1
6
2
2
1
1
4
3
4
5
1
2
2
2
2
3
1
5
3
2
1
2
14
2
3
1
2
1
1
1
1
1
4
2
1
1
6
3
1
1
1
2
5
2
1
1
8
2
1
3
2
5
2
2
1
7
1
1
2
1
5
1
4
7
1
7
2
2
1
6
1
3
4
3
3
1
1
3
5
4
1
4
3
4
6
1
1
7
4
1
2
2
1
1
10
3
2
4
1
4
5
1
2
2
4
1
1
6
9
1
1
1
1
2
3
3
2
1
2
2
4
1
2
4
1
2
1
1
6
3
2
6
2
1
5
2
14
1
2
1
1
4
1
4
2
1
1
1
2
5
5
1
1
2
1
1
3
6
1
2
2
1
3
1
1
11
4
4
1
2
2
5
2
1
4
7
2
4
1
2
2
3
3
9
2
4
1
14
2
1
2
1
4
4
3
5
9
7
13
4
6
6
1
1
4
1
1
6
3
6
5
4
5
7
2
3
2
1
7
4
2
2
3
4
5
1
1
5
5
2
3
1
1
2
6
1
2
1
4
11
7
2
4
1
3
3
7
9
3
1
5
1
3
3
4
1
7
4
1
2
1
1
6
4
1
17
2
3
1
5
1
3
1
3
1
7
4
4
1
1
4
2
3
2
1
2
3
9
1
2
3
1
3
1
4
1
1
6
1
1
4
3
2
1
3
1
5
2
3
3
1
1
1
3
3
1
6
1
5
1
2
5
3
2
3
3
2
1
7
5
2
1
6
2
18
3
1
14
2
4
5
7
2
2
3
4
5
2
1
1
1
6
4
2
1
5
2
2
1
3
6
4
2
6
7
6
3
4
3
12
3
5
3
1
1
1
1
2
5
1
4
1
1
4
1
4
1
1
2
1
2
1
1
3
1
4
1
4
3
3
1
3
1
3
4
4
7
4
5
3
3
1
1
7
1
4
1
1
3
7
1
1
7
5
1
1
1
1
1
4
5
1
3
5
6
1
6
2
1
1
1
3
1
1
1
1
2
5
7
1
2
1
1
2
2
4
2
1
6
1
1
3
7
5
2
4
1
1
1
2
3
9
3
1
4
2
1
2
2
1
1
1
2
1
1
1
3
1
6
1
2
5
8
1
2
1
3
1
5
4
1
1
2
2
18
1
1
4
3
6
3
8
3
3
1
1
1
2
5
2
6
1
3
5
11
1
1
1
8
3
3
2
1
4
4
2
3
3
1
1
1
4
3
2
5
2
1
6
1
2
6
1
1
2
2
8
2
2
1
3
4
1
1
7
5
6
1
1
1
1
1
1
2
17
1
1
4
2
2
1
8
1
1
6
1
1
3
2
3
1
7
5
4
1
2
8
3
1
5
1
6
1
4
2
8
1
16
8
2
2
3
8
4
3
3
1
1
1
1
1
4
1
9
6
5
2
7
1
3
1
1
1
1
4
1
1
10
1
2
7
3
1
5
5
1
1
2
1
6
1
2
2
4
1
1
1
6
2
2
1
15
6
1
2
2
7
2
1
1
2
2
1
3
5
2
1
3
11
1
1
1
3
4
2
1
1
2
2
1
2
1
1
3
1
3
2
1
2
2
4
3
1
3
1
10
2
1
1
1
4
2
1
1
1
8
1
9
1
3
1
9
1
2
2
2
5
7
4
1
1
3
2
6
1
1
8
1
5
2
1
1
3
1
3
2
3
3
1
3
1
3
1
1
3
1
3
6
1
2
1
1
8
8
9
1
3
8
1
2
2
2
2
2
1
1
1
3
4
1
6
1
6
3
6
2
2
1
2
1
6
1
2
6
4
6
2
2
10
1
3
1
2
3
2
5
9
10
1
1
2
5
1
4
5
2
1
1
7
5
1
2
1
3
5
1
4
1
2
1
3
1
5
1
6
1
2
2
8
1
3
3
2
5
2
1
1
1
1
1
2
3
2
3
5
1
3
6
6
1
6
4
8
2
4
17
2
8
1
2
3
1
3
6
1
1
1
2
1
3
1
5
3
4
1
2
3
5
2
5
1
1
3
7
4
1
2
3
1
2
1
1
2
4
2
1
9
2
3
3
1
3
3
3
14
1
3
2
1
2
3
3
1
1
1
1
1
3
3
1
3
5
7
1
1
2
1
4
4
1
1
2
5
2
1
1
12
5
1
1
9
1
2
2
6
1
1
4
3
1
2
1
5
3
2
9
2
2
1
1
2
1
1
1
2
2
7
1
3
3
1
3
4
3
4
1
3
5
2
3
4
12
1
2
3
1
1
4
1
1
3
4
4
2
1
1
4
1
1
1
2
2
5
1
7
4
6
4
1
2
1
1
7
2
1
1
2
10
9
1
6
1
2
2
1
1
4
4
2
1
11
1
3
5
1
2
1
10
1
2
2
1
1
5
10
2
1
1
13
2
1
3
3
2
2
3
9
3
5
9
2
1
5
8
2
3
1
1
1
5
2
1
6
1
4
4
1
1
4
5
1
4
7
3
1
1
3
4
3
1
2
1
9
3
6
1
1
5
1
1
4
2
1
5
1
8
2
1
1
2
9
1
2
3
7
2
2
3
3
4
2
2
1
3
3
1
3
1
1
1
4
3
4
1
2
3
2
1
1
1
1
3
1
1
2
3
5
1
1
1
1
5
6
1
4
2
3
1
1
2
1
1
1
1
1
1
9
1
3
1
1
2
2
1
2
1
4
2
1
1
3
1
2
1
1
4
1
3
3
4
1
1
2
1
4
2
4
1
2
3
4
1
2
9
2
1
15
4
3
2
1
2
1
1
1
4
1
1
2
4
7
1
1
4
2
3
5
1
9
1
3
10
1
6
6
1
6
2
4
2
8
3
1
1
6
1
1
5
1
6
1
2
1
1
6
4
3
7
2
6
1
1
2
1
1
2
2
1
2
1
4
4
3
1
1
1
2
3
1
1
1
1
2
7
1
3
4
2
2
2
2
4
2
3
2
5
10
3
1
1
6
1
3
3
1
1
3
1
2
11
1
6
1
2
1
1
1
2
2
1
1
1
3
2
1
1
3
2
2
3
2
3
1
4
2
3
4
2
1
3
4
1
10
1
7
2
1
1
3
2
3
2
4
1
2
1
2
5
2
3
1
1
2
5
2
4
3
8
10
4
1
1
3
1
6
2
1
1
2
2
5
1
1
1
1
1
1
1
4
10
2
3
1
6
1
5
3
2
4
1
2
2
6
1
2
2
1
1
2
5
2
1
4
2
1
6
4
6
1
7
1
4
4
1
2
2
5
2
1
1
1
2
7
5
5
5
1
16
8
2
3
4
1
2
2
2
3
1
2
6
5
1
1
1
2
4
5
5
6
2
3
2
1
2
3
1
4
3
1
2
5
1
1
1
1
2
7
3
2
2
4
4
4
7
2
1
1
16
2
1
4
1
1
5
2
9
2
6
2
8
3
4
1
7
7
2
1
1
1
10
2
2
4
3
5
7
8
1
3
1
3
1
1
1
5
3
1
4
5
8
2
2
2
2
1
1
1
2
4
2
6
4
9
1
3
1
2
1
5
2
1
1
2
1
1
1
10
1
4
3
2
1
2
5
2
1
1
3
8
4
1
3
13
3
2
3
3
1
2
7
1
1
1
2
8
1
1
2
6
1
6
2
3
1
1
4
2
11
1
1
1
1
4
1
2
2
15
9
2
1
1
1
1
2
1
2
3
4
5
7
1
1
2
5
8
4
1
8
8
3
1
1
3
4
1
2
1
6
4
3
4
1
5
10
1
8
1
1
3
5
1
1
11
1
2
4
6
3
4
2
2
7
1
2
1
11
3
1
1
10
3
3
11
2
1
2
2
2
5
2
5
1
1
2
1
1
9
13
4
1
1
5
5
1
9
2
2
3
1
3
1
1
1
1
2
2
3
5
3
7
1
1
3
6
6
1
1
1
1
1
1
1
2
9
7
1
1
2
1
1
3
1
1
1
1
7
1
1
1
1
1
1
2
3
4
1
1
3
3
8
2
1
4
1
7
2
4
8
3
1
1
3
1
2
5
1
2
3
1
1
5
5
3
1
6
4
3
2
2
1
1
3
2
1
3
4
1
3
1
14
2
1
6
5
2
1
2
2
2
2
1
4
1
2
2
3
8
1
3
3
8
2
1
1
2
4
2
1
1
2
1
1
8
2
1
13
3
9
1
2
2
1
5
4
1
7
1
1
1
5
7
2
2
1
1
11
1
2
1
2
4
4
7
2
1
1
1
1
3
1
1
4
5
8
1
1
1
1
3
3
1
5
3
5
6
3
2
1
1
1
5
1
1
3
5
1
8
1
1
1
1
1
2
4
1
2
5
2
5
4
3
3
2
1
5
1
1
1
5
1
2
1
6
1
1
4
6
2
1
2
9
3
5
1
1
1
4
2
1
1
1
4
2
1
2
9
2
2
6
5
2
1
2
4
1
1
3
1
2
1
1
5
2
3
1
1
8
1
2
5
2
1
2
4
1
5
5
3
6
3
2
5
2
4
3
1
1
1
1
1
3
1
3
2
11
2
3
4
1
10
7
2
10
1
2
1
1
3
3
4
8
1
5
1
1
2
4
1
4
1
2
3
9
3
11
1
3
1
5
1
1
3
2
5
7
6
1
2
4
11
13
5
3
1
11
1
1
7
5
1
2
1
1
3
3
3
5
3
1
1
13
2
2
1
2
7
2
1
11
2
6
1
1
5
4
5
1
1
6
3
12
1
2
4
4
2
6
1
7
8
2
1
1
3
1
2
1
6
3
2
4
1
7
1
1
1
1
1
1
4
1
1
5
1
1
4
2
6
4
9
1
3
7
6
2
1
1
3
4
1
2
3
4
3
1
10
6
2
2
9
4
1
1
1
1
1
5
4
1
1
3
2
4
1
1
3
1
5
4
1
2
1
2
5
1
4
1
1
2
1
1
3
4
5
2
1
10
3
2
5
2
8
1
2
18
1
1
2
6
2
4
3
2
3
7
1
1
1
1
4
2
1
3
1
3
12
2
8
1
4
1
1
7
1
2
1
6
1
8
8
2
3
2
1
1
1
3
1
2
2
1
5
4
2
8
1
7
4
9
1
5
2
7
3
1
3
1
4
1
4
3
8
2
2
3
1
1
2
2
1
1
12
7
1
2
1
1
5
1
2
1
1
2
4
4
1
1
1
3
4
1
2
4
4
4
7
7
2
1
1
1
3
8
2
2
2
2
5
1
1
1
2
1
4
1
2
3
1
5
2
2
4
2
4
2
2
1
8
2
1
3
1
1
3
7
7
1
6
1
4
2
1
1
3
9
10
1
1
18
3
10
5
1
12
1
5
1
1
3
2
1
4
1
1
2
1
3
1
8
5
2
2
6
1
2
1
3
2
1
3
1
1
1
3
2
1
1
3
2
4
4
2
7
2
2
2
2
5
1
1
1
2
1
1
8
2
3
7
1
1
3
1
1
3
1
7
6
2
2
2
7
10
2
9
1
1
4
7
3
2
8
9
4
5
1
2
8
2
4
3
5
3
2
6
6
1
2
1
1
6
1
2
2
1
12
4
1
2
3
1
1
3
2
2
1
4
2
1
3
1
3
1
1
1
5
1
3
1
3
5
1
1
1
1
3
3
3
1
6
1
7
2
3
4
1
1
1
1
1
3
5
5
1
5
1
4
1
1
7
1
5
3
1
5
10
10
8
2
2
1
1
2
1
1
3
1
1
8
11
7
1
1
5
7
1
11
11
4
1
1
4
4
2
5
1
6
1
4
1
5
2
3
1
4
1
1
1
1
1
2
2
1
2
1
5
7
1
1
7
1
1
1
4
1
6
2
3
4
2
1
3
1
2
2
1
2
7
2
6
5
2
1
5
4
4
3
6
3
1
3
5
1
11
5
2
5
5
1
3
1
7
3
6
1
3
1
1
1
6
1
2
2
1
1
1
2
6
1
4
7
2
4
3
2
3
1
1
1
3
1
1
1
1
7
15
6
1
2
2
3
1
1
3
1
2
2
2
5
3
11
2
6
2
4
1
1
3
1
4
2
1
5
6
3
1
2
2
2
1
1
6
2
1
1
6
7
6
3
2
2
2
18
1
1
5
1
1
1
1
2
2
1
1
6
2
1
8
1
2
1
5
7
2
2
1
7
2
1
5
1
4
1
5
3
1
3
10
3
3
1
1
5
4
3
10
4
6
4
2
2
4
1
7
3
1
2
1
2
2
1
1
9
1
1
4
1
4
1
2
2
9
4
3
1
2
3
2
3
1
1
6
3
1
2
2
2
1
2
2
1
2
3
2
1
1
2
1
4
2
11
2
2
1
8
13
2
2
5
2
1
7
3
5
1
2
8
1
2
6
4
1
2
7
2
2
1
2
1
2
4
9
5
4
2
4
2
1
4
3
8
2
1
1
1
5
2
2
6
6
2
3
6
15
6
1
1
1
4
1
1
7
3
2
5
5
1
1
1
4
2
3
1
2
2
2
4
3
5
6
1
4
1
15
1
4
2
1
1
1
1
12
4
5
2
3
6
4
2
3
1
1
2
1
3
1
1
1
1
3
1
1
1
2
2
1
6
2
2
4
1
1
1
2
2
1
4
1
2
1
1
2
4
1
1
10
1
1
1
6
2
8
2
3
1
1
5
1
4
1
5
3
1
1
2
5
4
1
1
2
3
1
4
1
1
2
2
3
6
1
3
7
5
1
1
2
3
3
2
1
1
4
6
1
5
6
1
2
5
7
1
3
2
7
3
1
4
2
5
1
1
3
2
8
1
1
10
1
3
5
1
7
2
2
1
9
6
3
3
4
7
3
1
1
3
1
4
4
7
2
10
1
8
1
1
2
1
1
1
2
5
1
9
11
7
4
1
1
7
3
6
7
17
1
1
5
5
1
2
9
2
3
4
3
2
1
2
1
2
5
4
1
1
1
1
1
1
2
2
1
3
1
3
3
1
1
1
1
7
2
5
2
6
2
14
4
2
10
1
3
1
4
1
1
3
3
1
2
2
2
1
3
1
2
1
2
1
1
2
2
2
4
5
5
4
3
1
2
2
2
3
1
2
1
6
7
6
3
2
1
1
8
2
1
10
3
1
1
1
1
13
1
8
1
2
10
1
1
3
5
2
2
2
2
1
4
1
1
2
3
4
1
1
2
2
2
1
2
1
1
4
18
4
1
1
2
1
1
2
3
1
1
5
1
1
1
1
1
1
1
1
2
2
1
2
5
1
3
5
3
2
13
1
7
2
2
1
5
1
1
2
2
1
1
2
3
8
1
11
2
2
1
1
1
1
1
7
7
5
1
7
2
1
2
2
4
2
1
5
2
2
4
5
2
3
1
2
3
1
1
2
1
2
1
1
2
1
4
1
4
1
11
1
3
1
8
1
5
4
1
3
1
2
2
7
4
2
1
2
1
1
3
3
6
1
3
4
3
1
2
1
5
3
3
6
4
2
5
1
6
3
4
1
3
12
3
4
9
1
4
1
6
2
1
1
4
1
3
2
3
1
2
2
1
1
4
2
3
2
6
1
1
2
1
3
3
4
1
3
3
1
11
1
2
4
1
8
1
1
8
3
2
1
1
1
1
6
11
1
12
3
6
1
6
6
9
1
1
3
3
1
1
3
3
7
2
1
1
3
4
6
1
1
12
1
6
1
3
2
1
3
1
1
8
7
1
1
15
6
2
4
1
4
5
5
1
6
1
2
1
7
2
3
1
1
3
10
1
1
5
2
5
1
12
2
1
8
2
2
2
4
8
5
2
9
3
1
2
1
7
3
2
1
6
2
2
1
1
9
2
1
1
1
4
3
1
2
3
2
1
5
1
2
1
1
10
14
1
1
4
3
1
3
8
2
3
1
6
11
10
2
2
2
1
3
2
2
2
6
5
1
1
3
6
1
1
2
2
2
1
1
7
3
4
5
7
2
5
2
4
1
3
8
5
2
1
1
5
1
3
2
2
3
3
5
6
6
2
2
3
3
1
5
1
2
1
4
5
1
2
1
2
2
1
8
2
1
4
1
1
1
1
1
4
1
1
4
4
6
2
2
1
13
1
1
1
1
3
4
1
3
1
7
1
3
5
1
5
2
2
10
1
4
1
5
4
1
1
1
2
3
3
2
13
2
4
2
1
1
2
1
3
5
1
4
3
4
1
6
5
3
2
1
4
6
3
3
2
2
1
2
5
3
3
1
5
1
2
1
1
2
2
1
2
2
1
6
4
5
5
2
1
3
7
7
1
1
4
1
1
1
1
2
1
2
8
3
1
6
3
4
5
3
4
2
2
3
4
1
2
2
1
4
4
2
3
2
1
1
2
3
6
3
3
3
1
1
1
1
2
2
3
6
2
2
2
3
2
1
1
2
1
4
1
2
2
3
1
2
2
3
2
3
2
4
5
3
5
1
1
4
1
3
2
10
1
3
1
4
1
7
7
2
1
1
3
2
3
1
3
2
1
4
10
2
1
2
3
1
2
2
6
1
1
1
2
2
2
2
3
1
3
2
5
1
4
3
9
1
9
1
1
5
1
3
1
1
6
2
5
1
1
7
1
1
2
1
2
1
1
1
1
4
5
3
4
3
12
5
1
1
4
1
3
3
7
3
2
8
5
1
5
2
2
3
2
1
1
1
1
2
1
2
4
8
1
4
3
3
1
12
9
3
1
3
1
4
1
5
3
1
5
5
5
1
17
1
6
1
1
4
2
3
2
2
4
4
1
3
4
8
3
1
5
3
1
1
3
1
6
2
9
1
4
4
2
4
2
10
5
7
1
1
9
1
1
1
3
2
2
1
4
5
1
1
2
1
11
2
3
2
1
4
5
1
2
2
1
2
2
2
2
4
1
7
1
1
5
3
1
3
8
4
1
3
8
5
2
1
2
2
4
3
1
1
1
1
8
5
1
2
1
5
1
1
3
1
2
1
1
6
1
2
1
2
1
5
2
1
2
3
3
1
3
1
2
2
5
2
4
1
1
1
1
1
2
1
1
1
3
1
4
1
2
5
2
10
1
3
4
5
5
1
2
2
2
2
2
1
3
1
2
2
1
12
1
1
2
2
2
7
1
1
2
1
4
4
1
3
5
4
1
3
1
6
1
5
1
5
1
7
1
2
4
3
6
1
8
1
2
2
10
1
1
8
5
1
1
2
6
1
1
5
11
3
8
1
1
3
5
8
5
8
2
5
3
4
2
7
1
4
2
1
3
3
1
1
2
1
1
1
2
1
4
3
1
1
3
2
5
2
2
9
6
7
3
4
2
1
7
1
5
1
3
1
1
2
2
3
1
1
2
2
7
4
9
4
3
5
1
6
1
5
2
1
3
1
3
6
1
2
2
1
3
4
2
1
5
1
1
4
2
2
1
1
8
4
5
8
7
1
1
1
1
1
1
3
1
3
9
5
2
2
1
4
3
1
3
5
2
3
3
7
2
1
5
2
1
1
2
1
1
4
1
3
3
5
4
1
6
4
5
8
2
6
3
3
4
1
1
1
2
2
3
5
1
5
5
1
8
1
2
2
1
1
1
1
1
2
2
2
1
2
4
3
5
7
3
2
2
2
5
1
2
3
2
8
4
1
5
1
1
3
2
1
4
3
3
7
2
3
11
2
8
5
12
1
3
4
8
1
5
1
2
3
2
2
2
1
1
10
2
1
4
1
11
3
6
2
7
5
7
9
5
4
2
3
1
2
5
5
4
1
8
3
2
1
1
1
13
1
2
8
1
1
3
2
1
1
1
2
5
3
1
1
1
1
2
7
1
3
7
4
3
1
3
16
1
13
1
2
2
2
1
9
3
3
6
2
2
1
1
4
2
1
1
2
1
1
11
2
6
1
1
1
1
1
1
1
6
1
2
5
4
2
1
3
5
6
2
3
5
3
1
6
2
2
9
1
4
1
1
2
1
1
1
3
2
6
6
1
9
4
1
3
5
1
17
16
2
6
2
4
1
3
2
3
6
7
4
2
1
2
1
1
1
1
1
3
1
1
1
5
6
1
4
1
4
3
3
1
7
2
1
1
7
2
3
8
1
1
2
5
6
7
1
1
1
1
1
1
1
1
4
3
1
1
1
1
7
1
1
1
1
3
13
5
3
1
5
1
2
2
5
5
1
1
7
1
1
5
1
2
1
4
1
15
1
1
1
5
1
1
4
6
5
4
2
2
1
1
1
1
1
1
6
1
2
1
1
1
3
3
12
3
2
4
9
2
1
1
1
1
11
4
4
4
1
2
3
1
2
2
3
2
2
2
1
1
3
3
1
3
1
3
1
2
3
1
2
1
2
4
1
1
3
1
5
6
1
2
2
2
2
1
1
2
1
2
6
1
1
2
11
1
3
1
1
6
1
2
1
8
1
7
2
1
5
1
1
5
3
1
1
1
1
5
2
4
1
2
2
1
2
1
1
2
2
1
1
2
4
7
5
2
1
1
6
6
8
1
2
2
2
1
1
6
3
2
7
1
2
3
4
2
13
1
8
2
4
4
1
6
2
11
3
3
1
3
1
2
3
3
2
1
1
5
1
6
1
1
2
1
2
5
1
1
2
1
3
1
1
3
8
5
5
1
1
2
3
1
17
10
6
1
1
3
1
3
2
2
2
4
2
2
4
11
1
4
1
1
1
1
2
5
2
2
2
3
2
5
1
2
2
1
1
2
3
1
1
7
2
5
3
2
1
3
1
2
2
1
2
1
6
3
3
3
1
5
8
2
1
2
2
1
3
1
3
4
1
3
5
1
1
1
1
1
1
1
4
2
2
2
1
3
1
6
1
2
1
1
3
3
1
11
1
2
3
11
2
1
1
1
1
5
1
4
2
1
3
4
5
5
4
2
2
4
2
1
4
3
3
1
2
1
5
3
9
1
2
2
1
1
2
4
2
3
2
3
3
2
1
6
2
2
1
1
4
4
5
2
2
1
3
1
1
1
3
5
3
1
2
7
3
2
1
3
2
9
1
3
1
3
3
5
1
4
2
2
4
2
9
5
2
1
1
7
1
1
1
5
8
7
3
4
1
4
1
6
2
1
1
1
4
1
1
4
4
4
2
1
4
2
7
4
4
1
1
2
1
4
2
4
3
3
1
5
3
2
1
2
1
7
1
2
1
2
1
4
3
4
1
2
3
2
1
1
1
5
2
1
2
4
8
11
11
1
3
2
6
1
5
2
7
7
1
8
2
7
1
1
2
4
3
5
4
6
5
1
1
1
4
3
5
1
2
5
1
4
4
1
1
10
1
8
1
1
1
6
11
1
1
2
1
5
2
7
2
7
5
1
3
7
5
8
8
5
1
2
4
3
1
3
1
2
2
5
4
3
2
7
3
8
2
6
3
1
5
3
2
1
2
6
3
1
3
1
2
3
3
4
3
1
4
2
5
5
2
3
1
1
1
1
2
1
2
1
3
8
4
2
1
1
1
3
1
1
1
1
1
7
3
2
2
1
10
10
2
1
1
2
1
2
4
2
3
3
4
2
3
1
2
3
12
1
1
1
1
14
3
1
2
3
1
1
3
2
1
8
2
1
4
2
3
1
1
1
9
2
1
1
1
1
2
1
4
1
2
3
4
8
1
7
2
1
5
3
1
1
2
4
1
6
2
3
1
3
2
2
1
6
2
1
4
3
10
3
4
13
5
2
6
4
2
3
1
5
1
2
2
1
1
2
3
12
4
1
2
3
1
1
1
2
2
1
10
4
1
3
3
1
2
7
2
1
2
1
1
5
3
2
6
2
7
2
3
3
2
13
4
2
5
3
1
2
8
1
3
14
8
2
1
4
3
3
3
1
6
1
3
1
1
6
2
3
2
4
1
2
2
2
6
1
5
2
1
1
8
1
2
3
2
2
1
4
1
2
3
3
9
8
7
2
2
1
4
5
3
3
3
1
2
1
3
1
5
1
1
4
2
4
2
5
2
1
3
1
1
1
1
5
1
4
1
16
1
3
1
4
5
7
1
5
2
1
7
1
1
3
5
1
5
1
11
2
1
2
2
1
1
9
2
3
2
2
2
1
3
2
3
3
2
6
3
6
1
3
4
3
1
2
3
2
1
1
1
1
1
2
1
4
3
1
3
2
1
2
2
2
4
3
1
26
1
1
5
3
1
1
1
2
3
1
2
10
3
5
15
1
2
1
4
4
8
3
2
6
1
3
2
1
17
5
2
1
1
4
1
1
2
3
7
3
2
5
1
1
1
2
2
3
1
1
1
1
2
2
2
5
1
2
4
5
1
5
1
1
1
3
1
2
1
1
1
6
9
1
9
2
6
2
3
2
3
1
2
1
8
2
1
2
2
1
1
1
1
10
10
1
2
1
6
2
15
1
4
4
15
2
1
1
9
1
1
2
1
4
11
2
4
1
2
2
3
3
1
2
3
1
1
1
2
1
2
1
1
2
4
1
2
4
4
1
2
1
10
1
1
3
2
4
1
3
1
2
1
1
5
7
2
1
9
2
2
1
2
2
1
1
3
1
1
4
3
2
2
1
1
9
5
8
1
8
14
2
1
1
4
1
4
3
1
1
1
4
2
1
1
2
4
3
2
1
5
6
1
1
2
1
1
6
3
1
8
1
1
3
1
5
1
2
1
3
3
14
4
2
16
1
9
1
5
6
2
1
2
1
3
3
1
13
1
1
1
6
3
5
1
1
1
1
5
4
2
2
1
2
1
6
1
2
1
3
2
2
1
2
1
11
1
7
1
5
3
3
6
1
1
1
2
1
3
5
2
2
1
1
3
2
1
1
2
2
4
4
3
1
2
8
1
4
1
1
7
10
5
2
1
3
2
8
9
3
2
4
1
3
1
3
3
1
11
13
4
1
2
9
5
8
7
9
2
2
8
3
2
3
3
2
1
2
2
1
1
2
9
6
1
2
7
1
5
3
6
1
2
1
1
3
1
1
23
1
6
3
1
1
6
1
2
9
6
1
2
5
3
2
7
3
1
2
1
1
2
1
7
1
2
2
1
1
2
1
9
9
1
2
7
3
3
1
1
2
3
2
3
5
1
1
3
3
1
7
5
1
1
1
1
3
1
4
5
1
1
1
2
2
1
4
1
7
1
1
1
2
2
1
4
1
2
4
3
3
3
1
2
7
1
3
4
5
2
2
1
1
1
2
1
7
2
2
3
1
6
1
2
9
1
1
2
1
2
4
1
1
3
5
1
10
1
2
2
2
1
3
14
7
1
4
2
1
3
12
3
2
1
2
3
9
2
2
1
1
1
2
1
4
1
1
2
3
7
1
1
1
4
1
1
1
1
1
3
5
1
1
1
1
3
1
2
3
6
1
7
6
9
1
9
3
2
2
1
1
1
1
9
1
2
3
1
7
1
2
2
7
2
1
6
1
1
3
1
1
1
2
8
3
9
2
1
2
3
2
2
4
1
1
4
7
6
3
2
2
1
2
1
3
2
2
13
1
1
3
2
2
2
5
2
1
4
1
1
2
6
1
1
1
5
1
3
1
4
1
1
2
9
2
1
2
7
2
2
1
3
1
2
8
3
8
3
2
1
1
4
3
1
1
1
1
2
1
1
4
5
1
2
1
4
2
2
1
1
1
6
1
2
1
2
1
1
2
2
4
1
7
8
1
3
1
1
1
1
1
5
2
3
3
5
1
2
8
1
5
9
2
2
2
1
1
2
2
2
1
6
6
5
5
2
1
1
1
8
1
1
1
2
13
10
2
4
4
4
1
7
1
1
2
4
1
1
1
2
1
3
4
1
4
1
2
3
1
1
1
2
7
4
1
1
1
5
1
2
4
3
1
5
1
4
9
1
4
4
2
3
4
2
1
9
1
2
2
1
2
1
2
3
4
3
3
1
1
7
1
4
1
3
1
1
8
1
7
6
2
4
9
3
1
1
3
1
5
1
4
2
1
5
2
2
2
1
6
1
4
1
5
6
3
1
4
1
1
1
3
13
9
1
5
1
2
1
2
1
2
4
3
4
2
1
3
2
1
1
1
5
1
15
2
2
1
5
5
6
1
7
2
1
3
1
7
2
1
1
8
1
1
2
15
4
4
2
4
4
4
3
3
1
1
1
2
2
5
2
1
7
1
11
2
1
3
1
3
1
3
2
1
2
6
1
2
1
2
2
2
6
7
1
5
4
10
1
5
1
1
3
2
4
1
3
3
1
1
1
10
1
2
1
3
1
2
2
4
5
2
1
1
1
1
6
5
16
2
3
1
1
1
2
2
6
9
2
2
1
1
7
4
2
7
1
11
4
1
1
4
1
2
2
1
1
2
1
1
2
1
1
1
16
3
1
1
4
2
1
2
7
2
1
4
5
5
2
1
1
16
1
3
10
2
2
4
1
1
9
1
5
7
3
3
2
3
2
5
4
1
6
2
8
1
2
7
2
7
2
7
1
1
4
1
5
1
2
4
5
7
2
1
1
2
2
2
1
7
1
6
6
2
3
1
5
2
4
4
2
4
1
6
1
1
1
1
8
6
1
2
2
1
9
4
1
4
1
8
8
6
3
1
1
1
1
1
1
1
1
1
1
4
2
2
10
2
9
5
2
2
1
4
1
3
2
1
6
5
5
9
5
9
1
1
4
4
1
4
3
9
3
2
1
3
2
2
1
1
1
2
3
1
5
1
4
1
1
1
1
1
1
9
1
1
2
3
1
2
2
1
3
4
2
1
8
1
2
5
3
3
3
1
1
4
2
2
1
2
1
1
2
10
6
1
2
1
1
2
3
18
1
1
2
8
2
2
1
1
1
1
13
1
2
1
4
3
1
6
4
2
1
1
4
3
1
1
6
2
3
1
2
5
1
1
1
2
6
1
8
7
1
2
1
1
3
1
1
3
2
2
3
3
5
3
1
2
1
7
7
1
1
1
1
1
3
1
1
4
3
1
3
7
2
6
1
6
2
1
6
7
4
4
1
1
4
3
5
3
12
5
8
3
5
2
3
2
1
1
7
2
4
2
1
1
2
1
3
3
3
3
1
1
1
2
1
1
1
9
5
4
3
9
1
2
10
1
3
1
1
2
1
9
1
12
1
3
2
2
2
4
7
1
6
2
1
2
6
1
5
2
1
1
1
5
6
9
3
5
6
2
3
4
4
2
2
1
2
1
1
2
1
1
1
7
6
1
4
1
1
1
1
8
7
1
4
9
1
2
2
2
1
3
4
8
3
4
1
1
8
1
1
1
4
1
4
4
2
7
2
5
2
3
4
1
2
2
3
4
6
4
2
1
8
7
3
1
7
12
1
11
3
3
3
1
1
1
1
2
4
6
1
5
3
6
1
8
1
2
4
2
1
5
1
4
2
1
4
16
1
6
3
1
7
6
12
1
9
3
1
1
1
5
1
1
7
1
2
7
1
3
2
2
2
1
1
1
3
3
1
2
1
1
2
3
5
3
1
3
1
3
1
1
1
1
6
1
8
1
1
9
2
4
3
4
8
1
6
6
2
2
5
1
1
2
2
7
1
1
4
1
11
1
9
1
2
1
2
19
2
1
1
15
2
4
1
4
1
5
4
3
9
1
6
2
4
7
1
4
3
14
1
2
1
4
16
4
1
4
5
1
3
5
1
2
2
1
6
2
3
3
8
2
1
1
3
3
3
2
4
4
5
1
3
2
2
10
2
4
5
1
8
2
3
1
1
3
1
1
3
2
8
4
14
2
5
1
1
4
1
1
2
4
1
3
1
1
3
4
5
4
1
1
3
1
3
1
1
3
2
3
1
6
6
3
2
2
7
1
2
8
1
1
3
4
1
3
4
5
2
1
3
1
6
1
5
1
1
1
6
2
1
2
1
1
2
1
4
1
6
8
1
1
2
5
2
1
1
1
1
1
2
7
4
3
1
1
4
9
1
6
3
1
2
3
2
1
4
1
2
1
3
1
6
3
2
1
1
2
1
2
3
1
1
2
3
3
3
1
2
18
1
1
2
5
1
1
1
1
1
1
2
3
12
5
1
2
1
8
1
3
6
5
1
1
4
1
2
8
5
1
1
7
1
2
3
1
1
1
1
12
3
1
7
1
2
5
1
1
2
9
3
2
2
2
1
1
2
6
3
1
3
10
2
1
5
4
1
2
1
3
1
5
3
4
3
1
1
1
1
3
3
1
4
5
1
4
2
9
1
3
2
2
1
2
1
1
9
3
2
1
5
1
3
2
2
3
1
2
1
2
1
11
2
3
3
1
1
3
1
4
1
1
1
4
1
5
3
1
1
3
1
2
1
1
1
7
2
4
7
2
1
2
4
12
1
2
1
5
3
2
4
13
7
7
1
2
1
2
4
12
12
4
1
1
9
1
2
1
2
2
1
4
4
6
2
2
1
3
9
4
1
1
6
3
8
1
4
16
1
2
3
7
1
1
3
5
3
1
1
2
2
2
2
4
4
2
1
3
9
1
3
5
2
1
1
1
1
2
3
2
5
1
2
7
3
5
2
4
1
1
1
1
7
5
1
2
3
2
2
8
4
1
4
1
3
1
1
6
1
1
1
3
5
1
1
1
3
2
4
3
2
2
8
6
5
1
1
1
1
4
8
2
5
1
6
3
1
3
1
3
5
8
6
4
2
5
3
1
3
1
8
2
2
3
1
1
1
4
2
3
1
2
7
1
10
2
1
8
3
3
7
5
10
1
5
2
1
2
9
1
3
1
1
1
1
6
1
3
2
5
2
1
1
4
3
1
7
1
1
1
3
1
1
2
2
1
2
2
2
2
1
4
6
6
6
1
1
6
1
6
14
2
1
1
6
1
9
1
1
1
2
1
1
3
5
5
1
3
2
1
1
1
6
1
2
1
1
5
7
3
9
1
1
5
1
3
1
3
2
1
8
1
2
1
3
1
1
4
11
1
1
2
1
8
1
2
6
2
5
1
6
1
2
3
1
5
5
5
4
7
3
3
3
8
1
4
3
1
2
1
2
6
3
1
1
5
1
1
4
1
2
7
5
2
3
2
1
2
3
4
3
2
5
1
1
4
3
2
2
3
1
1
1
1
9
1
2
1
2
1
1
1
2
1
1
4
18
2
7
10
1
1
5
2
2
1
6
2
3
4
1
9
3
2
2
1
4
1
1
1
1
2
1
1
5
1
5
3
6
12
1
7
3
3
1
1
1
4
2
5
6
2
4
10
1
3
2
3
1
1
2
2
2
16
1
2
1
1
4
1
5
1
1
9
3
5
2
1
2
8
4
2
15
2
5
1
1
7
1
1
1
1
1
1
10
1
1
3
7
4
6
7
1
5
3
1
1
2
1
4
2
2
3
1
2
1
2
1
7
1
3
1
2
10
2
2
1
3
4
8
3
3
4
9
4
5
2
5
4
6
4
2
1
1
1
1
2
1
1
2
6
3
1
2
1
1
2
1
7
3
2
1
1
2
1
1
3
5
3
1
3
2
1
4
4
10
2
1
7
1
5
1
2
5
1
1
1
4
1
8
5
7
3
4
1
1
4
1
6
4
1
1
9
2
2
3
3
3
6
1
1
13
1
12
6
1
2
3
1
1
9
1
3
1
4
1
4
7
2
1
2
4
3
4
1
1
2
2
4
1
1
1
4
4
2
2
14
1
2
2
1
8
5
1
1
1
12
1
5
2
2
1
1
1
1
1
2
4
2
2
14
1
1
6
1
8
7
3
2
6
2
5
3
1
2
3
4
1
7
8
1
3
7
2
3
1
10
3
1
1
7
5
1
11
1
1
2
3
6
1
1
1
1
1
1
3
2
5
7
2
6
1
1
1
9
4
1
3
2
8
1
1
3
3
1
3
1
1
1
1
5
2
9
1
4
1
3
2
8
2
1
1
2
3
1
8
2
9
1
1
6
4
3
1
1
5
3
1
5
9
2
2
2
3
1
6
2
1
1
1
1
3
1
3
1
6
2
5
1
1
8
1
3
1
2
1
13
2
1
1
1
8
1
1
4
2
2
3
3
2
8
2
1
5
1
1
4
4
1
1
1
8
1
11
5
2
5
2
1
2
1
3
9
3
1
2
9
5
1
1
4
2
4
2
5
1
1
3
7
2
3
3
1
3
2
1
7
1
1
2
8
1
2
1
6
1
1
11
3
3
2
1
1
3
6
2
1
1
2
2
3
3
3
1
1
4
1
3
4
1
1
6
9
2
3
6
3
8
4
2
4
4
1
1
11
5
6
1
1
1
11
3
2
6
1
1
1
2
3
1
1
1
7
3
1
1
3
2
1
2
2
2
9
1
1
1
1
1
1
2
1
2
3
1
4
10
7
3
1
1
3
7
4
1
2
3
3
7
1
4
4
4
1
3
1
6
1
2
1
3
4
4
10
1
2
9
2
6
1
1
4
1
1
1
1
11
3
1
3
2
3
2
1
1
1
1
7
5
4
3
1
1
8
3
2
3
1
1
1
9
2
3
3
9
1
2
1
3
1
3
1
4
2
2
1
1
1
2
7
1
11
1
1
3
6
2
3
1
1
1
5
1
1
1
3
3
2
1
8
9
1
1
2
13
1
6
1
3
1
2
1
1
1
3
3
5
2
2
4
4
1
6
4
7
2
2
2
2
1
8
2
4
2
1
6
2
1
3
2
3
2
2
1
1
2
12
2
5
2
1
5
5
1
3
2
10
1
1
3
2
7
1
7
2
1
1
1
1
1
1
1
2
1
3
7
8
1
1
1
2
3
2
4
2
2
4
3
4
1
4
7
1
6
1
1
1
2
5
3
6
1
4
1
4
6
1
4
1
1
6
2
1
3
4
2
4
6
1
1
3
2
8
2
1
2
2
2
1
2
1
3
1
2
2
1
1
1
1
2
1
8
10
2
7
6
2
1
6
2
1
2
1
6
16
1
2
1
2
1
1
6
3
1
1
2
2
8
3
4
3
5
1
2
1
1
3
8
1
7
1
4
1
1
4
7
1
1
1
1
2
1
1
3
5
2
5
1
3
2
3
1
3
2
2
1
3
2
1
1
4
2
3
2
2
1
1
4
1
2
2
1
5
6
1
1
1
7
3
10
4
2
7
5
1
4
3
8
1
1
1
1
6
3
2
2
5
1
2
5
1
4
9
2
1
1
1
3
1
1
2
1
1
1
4
1
2
2
3
2
3
2
1
1
1
2
1
2
1
4
1
2
2
4
5
2
1
4
4
2
4
1
7
1
9
4
3
2
5
7
1
5
6
1
4
1
5
8
2
2
1
1
1
3
1
8
2
7
2
1
9
8
6
4
9
7
1
2
1
1
3
1
7
5
1
1
6
2
1
10
1
1
6
2
1
2
3
3
2
2
1
5
1
1
1
2
2
2
3
1
2
1
2
2
7
1
5
6
4
4
1
6
1
4
2
1
1
3
2
2
1
1
2
2
3
4
12
1
3
2
1
1
1
1
1
2
4
2
1
1
3
1
7
1
6
4
1
1
2
2
1
2
7
2
8
8
2
4
12
1
4
1
3
1
1
2
1
1
1
1
1
4
1
2
3
1
2
1
4
5
1
2
2
3
1
1
3
3
1
8
3
2
14
2
3
3
1
1
1
2
1
4
2
3
1
2
2
1
2
3
5
6
3
1
6
2
1
1
3
1
1
4
1
2
1
5
1
1
6
1
1
1
1
1
1
3
1
2
1
8
3
1
1
3
3
1
5
6
1
2
6
2
3
6
1
5
3
1
1
1
1
8
7
6
4
1
4
4
4
1
2
2
1
3
3
3
13
7
1
10
4
5
1
3
4
2
6
3
7
2
1
2

==> plot_data/pmi_grid.tsv <==
4.0022211810953685	0.44687311960595444	1.6273154265216963	1.3631638514801094	0.060639373425677726	1.1592516620937874	0.8325356004179391	-0.18995563036376736	0.1955586913250483	1.6951009329359312	0.7833453562271673	0.591545055478669	0.7814424060810812	1.3995314956509843	0.24102106540180568	0.9458642857249423	1.134322279051262	1.5676396151948835	1.8222384101936548	0.3935580608382327	1.0333161497745214	0.6598642994561461	1.2917048874979644	0.466104481533842	-0.41178849943156437	1.425199242399562	0.37344565105113714	0.35156293980162956	0.2934029433776008	0.5226919561633057	0.10813587635388931	0.8961408503725117	-0.32851215919096305	-0.508638325421482	0.4187022426392581	0.5747064911158393	-0.39428347275916675	1.508772685594405	0.8412883915275338	-0.7769023120161612	0.48176037860639503	1.6043259082969974	-0.04520646133898097	-0.04533616022159074	-0.05438305314388559	0.026552910506865948	0.3646350213689823	0.00035747166743246503	1.2075565071563872	0.8715695896420063	0.51179266570527	0.0664816490499059	1.4643004960217507	0.12409972734290345	0.7933956920806688	-0.6276416174830949	0.3337874181417212	-0.12250811775344927	0.778740589840419	1.9600211803474323	0.9736990847183863	-0.3544876455942237	0.8749125497526578	1.2348544028367385	-0.005112004137102854	0.006776567528149636	0.8158685479327273	-0.5996101036272086	0.3429421967577226	-0.30184391210880174	2.185143903883023
0.44687311960595444	3.104552961319215	-1.062112262482512	0.7278598961714473	1.0347733305511158	0.549265514769415	0.6280145612017312	1.1636679484665746	-0.7021095284511049	-0.0963851628623186	0.39650276021700476	0.387024016262461	1.350111255098355	1.1304719352972052	-0.6566471543743476	0.7413432465087343	1.6229484203949993	0.6196463115312146	1.132209555195746	0.006715464828070216	0.7160544876028646	0.1188710236187253	0.9268411982065773	-0.8370288463504757	1.0700894149224565	1.2029786260839532	1.1985440290160876	0.840189081145367	0.4614028565502032	1.4043606856166504	0.47897898204124323	-0.0015273694036415679	-0.8207152708589518	0.9290683706194013	1.8483117284475221	-0.14064017186635933	0.38202474103635164	1.0920771264345612	-0.17416286390500282	0.723324741006056	0.6137115760114	0.7066576885208443	-0.3142660216927601	0.3553781087992667	1.5420720319728856	0.7093350662915606	-0.533033198407171	-0.06440162517361667	0.7618734111232911	0.7724090660836248	-1.3021662859450382	-0.6488650139322927	0.25647734794175797	0.07372936795395368	-0.3919546001472654	1.0773798481851358	0.7397218436403454	0.056929745917543635	0.4071654659610449	-0.19988875187863261	1.4284236743864422	0.6449641195155044	0.24917804546014632	1.3180154360723115	0.4835141372066345	1.0186508526364348	1.3998048690807896	0.681254120920705	0.7349415024123882	0.8799294097948811	1.025111419639379
1.6273154265216963	-1.062112262482512	4.744527597613397	-0.19711482499590746	1.2084108980518709	0.10979860938376113	-0.0345958954981325	-1.2394086830737936	0.9378651078430772	0.4449771847637538	0.42703948407708636	1.9528906804029211	0.42513653393100026	0.06239637048917726	0.9833274819198344	0.3018763411230805	0.9603379636951357	1.2766388414525693	1.0982077579182565	-0.250429883763629	0.5518471346704343	1.2480200361469167	0.5299339072397192	0.8029457899437065	-1.278919995347636	1.558441595568187	-0.2060037724131534	1.0938693563196584	-0.06290292877248009	-0.644544132203104	-0.2481699957961915	0.5398349782224309	-0.2793529232328795	-0.8649441975715628	0.46786147859734156	0.40072217575971303	-0.34512423680108323	1.6951330430659735	-1.7122420579587665	-0.0345958954981325	0.713241171358433	0.7371944123809259	-0.6891944059408428	-0.8271078071865055	-1.509301213962076	-1.870198002590364	1.106941437887011	-0.4613089161404746	0.9202435064932575	0.10979860938376113	2.3527113708914085	0.9911096223618894	0.029184962499739685	0.46094103575276774	0.8425549280387523	0.11466479903493407	-0.3589906906295726	0.027747235076003008	-0.6384372429949245	1.2169423331013396	-0.9920446998657951	-0.7107935177443045	0.2309246051507959	1.284013638794822	1.4303415929408712	-1.5535021089478673	0.6418842325766011	-0.2627687952173442	-0.3928532970972621	0.4404625044092271	1.0556481434994607
1.3631638514801094	0.7278598961714473	-0.19711482499590746	4.662697579365765	1.4142629522560195	1.8997707680377203	1.269868447374126	1.6232002778450147	0.8560350895954449	1.972585078950222	0.34520946582945433	1.2520214537490655	1.3418353457944954	1.7723258214696	0.9014974636722022	0.9131935034353936	0.8785079454475034	0.6001017154582443	1.0163777396706244	0.9670230821189997	0.7884708475413369	0.7607249097911201	1.489557763820248	1.280731559631497	0.7186915280845679	0.34520946582945433	1.033922049321534	0.3188921575120808	-0.10391095249985717	0.7777032463255379	0.6508292389679026	1.151152140534744	0.3319642390794337	0.43952014530069555	0.38603146034970937	-0.37425502304786457	0.5538749979630109	0.029182920368530877	1.0391412678498173	-0.11642591374576473	0.6314111531108009	2.447123863361349	-0.7710244241884749	0.17440699110318356	1.0479260974055502	0.7560221802642139	1.025111419639379	0.6608338699378292	1.7138822255995254	0.7211157716960741	0.25597833210151166	-0.1893326845538524	1.2412759852409831	1.2954017493792906	0.7607249097911201	0.949125512661457	-0.013376694050265156	0.12180788329203496	0.5790157228877042	1.391045688990908	1.5651826115018312	1.1532866130633765	0.3722381382173735	0.10357133187908005	0.6553643941332938	0.7160431299679783	2.064131611105243	0.9081641550303916	0.2925718373687729	0.3586324861615949	0.9738181252518284
0.060639373425677726	1.0347733305511158	1.2084108980518709	1.4142629522560195	4.969611013745433	2.937571710960181	1.2890998093020136	1.0651162747380787	1.1629485239751134	0.6700606008957901	0.6521229002091228	1.2224626515075212	1.006894894001769	0.2874797866212136	1.2084108980518709	0.5269597572551167	1.8785685603871174	0.5323217003965021	0.9178260659421286	0.26233560482018825	0.42025560686373836	1.2907818954849983	0.9091680031990139	1.2511727573899525	0.8920735698397139	1.1221265294548584	1.1977346400605289	1.3189527724516947	0.3163311671868144	1.0274582668652579	0.48773904410183544	0.7649183943544671	-0.05426950710084312	0.4587515072285832	1.7915571833974875	-0.06734158866819595	-1.2186531093371566	0.8216041705299001	-0.10086428070683948	0.8836347011938491	0.5328594793823052	2.060890117181072	-0.4641109898088065	-0.0041873902988487696	1.2006888519579604	-0.5465022977902179	1.3320248540190476	0.27460012375755244	0.22903619075113885	1.0280292060757428	-0.13025541407876526	0.8107279303857613	0.716891900579889	0.39834237943302325	0.3744911636108432	0.7452133232751347	0.10248150356669421	0.03925655090998036	-0.4133538268628882	0.9720221199876403	2.1774776954326818	1.3060493676157867	0.8614731293909967	1.3267754981329036	0.9622778285129623	0.5433834840857605	1.5601148292685827	-0.3253674515370888	0.008120785498438528	0.6655459205412634	1.6861966677396614
1.1592516620937874	0.549265514769415	0.10979860938376113	1.8997707680377203	2.937571710960181	4.276463833185488	0.19048752063390384	1.5114033773664983	0.4698013434151681	1.1808862246617808	-0.04102428035082258	0.3061719196333661	1.055685058171201	1.5402427551165816	0.5152637174919255	1.6255720459232266	1.7450371677625949	0.4617041331825487	0.6301439934903476	0.485479156134398	0.6989690093327589	1.0676383441707886	1.2658429471377461	0.7403471336239619	1.0862295842806713	0.6521229002091228	1.723827735957308	1.0312706999999137	0.49567209584263133	0.7199735671172971	0.8242112807230484	0.7649183943544671	1.0443427815672666	0.053286399120418756	-0.6933494663905128	0.848949143205959	0.6531490675644348	0.5079466116748586	0.8642166153367475	0.8836347011938491	0.7560030306965149	2.21504079700833	-0.7517930622605874	-0.15210752037547096	1.2415108464782156	0.5521099908778917	0.6388776734591022	0.6800652318657168	1.978236045560398	0.5580255768300072	0.7860353177953899	0.6771965377612387	1.3626368422452506	1.5510218893714087	-0.31865601694910206	0.3397482151669704	-0.20290014598448763	0.1934072307372385	0.2797933536970571	0.7897005631936856	2.2034531818359424	1.018367295164006	1.015623809218255	1.5090970549268583	0.26913064795301694	0.4633407764122241	2.253262009828528	-0.03768537908530792	0.27543555512578566	0.6655459205412634	2.292332471309977
0.8325356004179391	0.6280145612017312	-0.0345958954981325	1.269868447374126	1.2890998093020136	0.19048752063390384	4.82521650886354	0.7871903772316624	1.0185540190932199	1.7296389003398325	1.2008755758871745	1.0780681466256274	0.16935320855993014	1.934844750967375	1.064016393169977	1.0757124329331684	1.0410268749452785	0.13009808621250868	0.7734315610602348	0.3410846512525044	0.3448539734687962	0.2300966587289497	0.610622818489862	0.5959526287420682	0.8812104575823428	-0.4085623365469259	-0.818462041722956	0.4814110870098557	0.33623971359619725	0.12929195960698403	-0.5729461926542132	0.6205238894725735	-0.19866401198273678	1.5183298066726256	-0.14459679071246098	0.4814110870098557	-0.6699004336591049	-0.09598022258547517	0.671031946285422	0.04609301575201025	0.3884649745004115	0.8178833236310687	0.08464168586924518	0.033739661613212235	-0.7354651221519881	0.002250377887833809	1.1876303491371538	-0.7860851129984964	0.7777888664291905	-0.5026596599260414	-0.2746499189606588	0.37865135305208675	0.2723928032476574	0.5416299470029106	0.2300966587289497	1.4481166787804447	-0.04191300131519946	-0.15392811814134527	-0.04692270797879108	1.1153096875575277	0.47493857250423827	0.7561897546257288	-0.38153366415900664	0.6715553694850194	1.5110305041910141	0.39898897920386683	1.4157203243866892	1.0706830845281665	0.4550907668665478	0.52115141565937	0.443189874189658
-0.18995563036376736	1.1636679484665746	-1.2394086830737936	1.6232002778450147	1.0651162747380787	1.5114033773664983	0.7871903772316624	3.620403721287879	0.5068884120775041	1.5544455299453297	0.6892099688714588	1.8747353592600906	1.5139855919098406	0.730031963391714	-0.14079639440568378	2.222274902520985	1.4456519998037178	0.4487807812702234	0.4849095053587289	1.1903955973723894	1.061853783369388	0.2780468396486566	2.15734534395615	1.3835700058566134	1.6042893135593168	0.4968380762240027	0.8389260516308514	0.37521058810230434	0.47120127150553387	0.8340216769157615	1.7034811091058175	1.2074705711249676	1.5922554739955932	1.2690284641244007	0.03688478283176865	1.0683577686622496	1.6368322175962549	0.4627955821002225	1.2907684507608068	0.7871903772316624	0.5699465480446411	1.5589806851107209	0.2015847382759037	0.4831788022614442	1.843911724190612	1.048729388918668	-0.01718243843850722	0.7499421233510436	1.5878790993957943	1.4280217684274472	0.1299752058977806	0.27245085414453546	1.0134901647273098	1.862545803735505	-0.9747161288467113	2.0585938578430327	0.29747160167483894	0.3460071865214189	0.7764127517378333	0.21060149243220483	1.2511272537951608	1.4231791439516592	1.1544935721905332	0.8530369430292489	0.9993648971752982	1.465508741118147	2.0827097137126196	1.011002601255508	0.4771997166023675	1.1080980973117638	1.1842872356693102
0.1955586913250483	-0.7021095284511049	0.9378651078430772	0.8560350895954449	1.1629485239751134	0.4698013434151681	1.0185540190932199	0.5068884120775041	5.797677512204749	1.0926619912469417	1.4801893986684387	1.134238418092682	0.2255234800269846	1.8086934656404747	2.0364773965111866	1.3550262557144328	1.3203406977265428	-0.3443598933826071	1.052745383841499	-0.29589225784038636	-0.47444449241804915	1.2025576620701595	0.48447153316296193	1.1629485239751134	0.8728422079118262	-0.12924851376566163	-0.5391482189416917	1.4538720903510653	0.21008842826929716	-0.9776885787316423	-0.2936323698729489	1.592984892813783	0.7737969913584728	1.57450007813968	0.8278642126287485	2.1470192709110107	-0.3905866108778405	-0.22213150791237524	0.43952014530069555	1.0185540190932199	0.6677787972816757	1.7903443269722783	0.3639555086505096	-1.073240876725414	-0.4561512993707238	-0.12390090743906626	2.1600913524783634	-0.5067712902172321	1.7502498697704003	0.4698013434151681	0.6978110843805507	0.25250006772518685	0.328563074714712	1.73723450165833	1.2025576620701595	1.1678147136262864	-0.9152786884723205	0.6560139557020894	-0.6838996170716819	-0.9079615826552537	0.7542523952855026	1.0355035774069932	1.507218071056358	0.5454040841581194	1.7903443269722783	-1.1934993749164602	1.6950341471679533	0.09723393881406273	-0.9883620080932914	1.4936124190005793	1.4156508775308676
1.6951009329359312	-0.0963851628623186	0.4449771847637538	1.972585078950222	0.6700606008957901	1.1808862246617808	1.7296389003398325	1.5544455299453297	1.0926619912469417	4.206177300457316	1.4981270993551061	0.9290325674651396	0.505825445181143	1.6034876150129325	1.1381243653236992	0.8621383326351094	0.421987666539055	0.28876344639429374	0.15439235265401133	1.2906613607601263	0.8132537531325571	-0.3889425496772737	1.4186999657237842	0.6700606008957901	0.8907799085984934	-0.11131081307899425	0.26724684210924576	-0.13762812139636774	0.3950802136191306	0.1388614106231348	0.5997740681676184	0.6946318616262953	-0.12455603982901496	1.487077263168521	0.8458019133154159	0.5555190591635776	0.7259633784769365	0.1322784293955049	1.275768169501314	1.036491719779887	0.8680380547622978	1.9906035844529002	0.15874965802296723	0.31418406676476274	1.248185354886172	0.6359741379769783	0.5685911407309303	0.20431359102938068	1.8169777346264995	0.48773904410183544	0.4926052337530083	-0.2403878553541366	1.190220814440699	1.0212030272647967	1.2204953627568265	0.6749267905469629	0.005526723756361155	0.4654069044956996	0.9026540015288307	1.214110272301621	0.6668295803143436	0.5426156543276698	1.0788686691146059	0.05251616107879595	1.585138476344736	0.3504946292652564	1.8082820276589455	0.21048181930505497	0.40581971785976506	1.288406568373037	0.9227629544515443
0.7833453562271673	0.39650276021700476	0.42703948407708636	0.34520946582945433	0.6521229002091228	-0.04102428035082258	1.2008755758871745	0.6892099688714588	1.4801893986684387	1.4981270993551061	5.2868518884387585	1.0288779024348558	0.12016296436915841	0.6047206613145388	1.5256517727451961	0.8442006319484421	1.9081273626286617	0.3234694791930484	1.2350669406354537	0.8027200308277234	1.016209884026084	-0.001415142255776699	0.3791110175051356	-0.04102428035082258	0.36201658414583543	0.27621659434250284	-0.356826662147737	0.9430464665850746	-0.3007371954966935	-0.7953670219376876	-0.11131081307899425	2.468453630167683	0.26297136759248213	0.3705272738137442	1.0101857694227032	0.24989928602512937	-0.9014122346438312	0.8764807807557344	-0.07130547846529507	0.5077283953272291	0.1569531735156851	1.2795187032062876	1.2394242460044096	0.2350919429247648	-0.27382974257676923	1.3801764893372077	1.6492657287123726	0.08101537468488704	0.5462770654444642	-0.04102428035082258	0.1869854606145601	-0.2583255560408039	-0.875409729611224	-0.38302903454176124	0.6917320383041686	1.3501362704202409	0.519805836817002	-0.49080043478389795	0.7511849082176407	0.3729722628068106	0.243426771519512	-0.16846922691894287	0.08010171541621229	0.03457846039212861	1.2795187032062876	0.24158515037286246	0.4910613428420174	0.2795554956080174	0.6290440739899859	1.6759339757945342	0.9048252537648769
0.591545055478669	0.387024016262461	1.9528906804029211	1.2520214537490655	1.2224626515075212	0.3061719196333661	1.0780681466256274	1.8747353592600906	1.134238418092682	0.9290325674651396	1.0288779024348558	4.247753727303056	1.3497483445518206	0.6642347888469465	0.48655361160949406	1.596861940040795	0.4635640933847954	1.0234870537999794	1.2945810681678616	0.6390906070459211	0.7482204449200394	0.34578105772841194	1.4602763925695248	1.6279277596156854	0.8633634639572824	1.4118701546909616	0.3088232689549862	1.0025605941174824	0.4211524539289058	-0.12971709083496433	0.23588538690519434	0.7362082884720358	-0.08297961298327451	0.7177234737979328	-0.028912391712998763	0.8202390373235277	0.45738487701883723	1.3189871605442478	0.4990342728331032	0.16177741475147253	-0.18899780706007166	0.9335677226305309	0.42346963618291733	0.07371223887697802	0.8271382597837995	0.6775505648227187	0.6101675675766708	0.24589001787512105	0.7599418728041302	0.5293154709475758	0.7573252119129585	-0.6042765366165607	0.3367839078595691	0.6573143460023727	0.34578105772841194	2.1436195730328493	0.3280055360685036	0.18489983217232664	0.5387653202664068	0.7609904573112545	0.30294089905191957	1.2773392617333554	0.8327630235085653	2.0865227526147425	0.9335677226305309	0.970148906886155	1.0614010941404157	0.3390696231404251	0.1960817164245994	1.3299829952187774	1.4751650050632752
0.7814424060810812	1.350111255098355	0.42513653393100026	1.3418353457944954	1.006894894001769	1.055685058171201	0.16935320855993014	1.5139855919098406	0.2255234800269846	0.505825445181143	0.12016296436915841	1.3497483445518206	3.339038789237359	0.4486670313411944	0.27098585410374193	1.5354448623623012	1.8574342483131436	0.7451809556608039	-0.01959897800600035	0.2899914569156465	0.5512290729872227	1.2288255888907695	1.3580373203707756	1.6220805330920025	1.6060506374247174	1.2187752530372682	1.009546243323389	1.393128640182046	0.705412565979603	0.514916416882395	0.5435657731639901	0.7437840822804934	0.5123828457273022	1.3130859325085094	0.16098495888941353	0.8670355442852667	0.5519720478169247	0.845590293736396	0.34800503646492226	0.9578105689242004	0.40636465165050495	1.8166122537928884	0.3032120584814901	0.06998847743150237	1.2748647196883116	0.6946051025857202	-0.2985473704890267	0.2926865248368599	1.4606648471725332	1.3069994864521073	-0.37453327746694864	0.09644643775184232	0.6656801332686375	1.4758203560271592	0.6898290881580824	1.011761083652942	0.27240242825542976	0.44556625366294617	0.22475748994740213	0.4620410908664512	1.0682023945578938	1.5972897405839654	1.20034155134843	1.724351520917115	0.43031789267299786	0.7423110567885886	1.7213020739885636	0.500796096776141	0.2062515454101037	0.13358598470129898	1.354907427361848
1.3995314956509843	1.1304719352972052	0.06239637048917726	1.7723258214696	0.2874797866212136	1.5402427551165816	1.934844750967375	0.730031963391714	1.8086934656404747	1.6034876150129325	0.6047206613145388	0.6642347888469465	0.4486670313411944	4.92220877485085	1.8541558397172322	0.47955751836053284	2.0543098728067433	0.5719308384915479	1.2758889351557088	0.43807691723981407	0.6515667704381749	0.3270889247162594	1.2184407082431623	-0.40566739393873175	1.2966564546881871	0.7000308411188637	-0.02832259517570104	1.2715505335571107	0.5202433565731367	0.7117920413759945	0.9103404344529871	0.7175161554598833	-0.10167174599542707	0.4113492683339992	-0.04760452472515135	0.5784033529971655	0.12023901288815005	0.40647715150999886	1.0303884767402227	0.8362324622992652	0.8909223485958855	0.9148755896183783	-1.2046604092633357	0.37040478086594225	0.6142901123306895	0.6100682676411341	1.2846226151244635	0.2271978848629684	1.5679283129764454	1.2037705184953686	0.9209546356947605	0.47564361903939656	0.5517066260289216	1.1982380009256428	1.71338328583615	1.2086367081465414	-0.05614637043811416	0.08282609022112307	0.743216738568464	1.2123019535448374	1.750585834833194	0.5654999481612576	0.40860578238824835	1.6158454958595327	2.013487878286488	0.8214036456258046	2.205859770933944	0.32037749012827255	0.4585569748430341	0.6181436816466795	0.5401821401769678
0.24102106540180568	-0.6566471543743476	0.9833274819198344	0.9014974636722022	1.2084108980518709	0.5152637174919255	1.064016393169977	-0.14079639440568378	2.0364773965111866	1.1381243653236992	1.5256517727451961	0.48655361160949406	0.27098585410374193	1.8541558397172322	5.843139886281507	1.40048862979119	1.3658030718033	-1.6851918804257404	1.0982077579182565	0.4427172967963163	-1.345272850215447	0.5548728555869713	-0.16321327332022606	0.5152637174919255	-0.1803077066795262	-0.7769333202488495	-0.49368584486493433	1.4993344644278228	-1.4491972898923706	0.4540681564650057	-0.2481699957961915	1.6384472668905403	0.8192593654352301	0.2336680910965468	0.8733265867055059	0.8061872838678774	-0.34512423680108323	-0.8698163143955632	0.48498251937745296	2.450310754289868	1.4063883519183784	1.8358067010490358	0.409417882727267	-1.433243610756821	-0.41068892529396644	-0.7715857139222543	2.2055537265551206	-0.4613089161404746	0.409417882727267	0.5152637174919255	0.7432734584573082	0.29796244180194403	-1.7054160928883666	0.17325896330098678	1.2480200361469167	0.5201299071430984	-1.9684286030636728	-1.438589833717424	0.4601750456731852	-0.8624992085784963	0.10656758880231458	0.38781877092380507	-0.05675746730098496	0.5908664582348767	1.8358067010490358	-0.0494247121715932	1.0473493406847656	0.5481614209989845	-1.166043185330744	1.5390747930773367	1.4611132516076248
0.9458642857249423	0.7413432465087343	0.3018763411230805	0.9131935034353936	0.5269597572551167	1.6255720459232266	1.0757124329331684	2.222274902520985	1.3550262557144328	0.8621383326351094	0.8442006319484421	1.596861940040795	1.5354448623623012	0.47955751836053284	1.40048862979119	5.161688745484753	1.7829642196746558	0.7688511947066553	0.4167566171215024	1.3707040684336627	0.8636477668839637	-0.1265782852097827	1.7202849433445566	1.7797227257504848	1.7031905099852565	0.15105345138849674	-0.0765246969935787	0.8178833236310687	0.22072682647435293	0.465764196228197	1.3729639564011	2.0556084147618963	1.2364205133065858	0.6508292389679026	0.8850226264686971	0.12473614307112346	1.8637963802983275	0.24049201403573767	1.840413305841739	1.0757124329331684	0.7249372111216242	1.1543555602522815	-0.272033258069487	0.5765483312322537	1.85229891307572	1.2550133463832018	1.5241025857583668	0.46667785549687163	1.3374046543646132	1.443250489129272	0.061822317660554064	-0.3834886989948099	0.5575717454813198	2.264396544744014	0.5665688953501626	1.6304382355743994	0.394642693862996	-0.04059943283434213	1.5704833741044864	0.5354911923045856	0.8114108091254512	0.8049799187951608	0.6480857530221517	-0.0905846825618773	1.1543555602522815	2.0623321564741697	1.9753361123221118	0.7140081405894342	0.6374123236605025	0.8576236522805828	0.7796621108108709
1.134322279051262	1.6229484203949993	0.9603379636951357	0.8785079454475034	1.8785685603871174	1.7450371677625949	1.0410268749452785	1.4456519998037178	1.3203406977265428	0.421987666539055	1.9081273626286617	0.4635640933847954	1.8574342483131436	2.0543098728067433	1.3658030718033	1.7829642196746558	5.127003187496863	1.359871536483178	1.480683347801722	0.825192886679782	0.9343227245539	2.2366314296006977	1.6055566776831303	1.185421379827172	1.58846224432383	2.3355713774556013	1.4292347859656802	2.5749572348712335	0.8303982848769762	0.29754724561578433	1.2329178827553837	0.9223105681058964	0.7962698472105314	0.21067857287184802	0.8503370684808071	0.7831977656431786	1.1359636417504921	1.6329228116879935	0.7496750736045351	2.139639163613388	-0.0028955274262110102	2.5059643633842823	-0.3067188160573771	0.10191148906503002	1.6457630981611708	1.2203277883953116	1.4894170277704768	0.7684645341301946	1.8905057612788423	2.2840336684952818	0.027136759672664164	0.9681201041371906	0.9796445899891446	1.7597073575103885	0.5318833373622726	0.4971403889183997	0.5343105230198838	0.4102228249594686	0.9480111512144772	1.2545774366930758	1.336341039072984	1.751123613818997	1.4243304112505903	1.9541713011300685	1.812817182824337	1.131558573929644	2.528437219236341	0.11970679466612134	0.39508740089436795	1.516085274852638	2.536736022051036
1.5676396151948835	0.6196463115312146	1.2766388414525693	0.6001017154582443	0.5323217003965021	0.4617041331825487	0.13009808621250868	0.4487807812702234	-0.3443598933826071	0.28876344639429374	0.3234694791930484	1.0234870537999794	0.7451809556608039	0.5719308384915479	-1.6851918804257404	0.7688511947066553	1.359871536483178	2.076008235267822	0.6269129729089011	0.04288147576910574	0.7512266743689655	0.8307924724078369	1.0184149660442579	0.33165100493435107	0.5743492193558296	1.366731672777993	0.34435269010947256	1.2287103748806185	0.24750286411955486	0.317921981146355	0.45060647184470765	0.35622226566485626	-0.6452871925844086	-0.2376266939128086	0.10192720924581246	0.17454984878334265	0.24445293887482403	1.3419377994918742	0.4150291252923998	-0.06405792822844868	0.08160373627389829	0.4665703228337217	-0.3619814947324265	0.08028716953881043	0.42734960968044033	0.6597796663298869	-0.8684307438986183	-0.03878582512773362	0.3558582984178902	0.6193330773861319	-0.07941921338993585	0.608368234693979	0.5387194305021106	0.2562749139973609	0.1889385862354422	0.27935878074557524	0.3781219257548737	0.09009275159880956	0.4464613699110081	1.2340003160059163	0.23125623589925667	0.309566574024057	0.5455587341523521	1.167540229074876	1.113197487758774	0.3578309067103594	0.538314227692563	0.08913672858144343	0.2722045345443391	-0.6186189455022473	0.9898184665982696
1.8222384101936548	1.132209555195746	1.0982077579182565	1.0163777396706244	0.9178260659421286	0.6301439934903476	0.7734315610602348	0.4849095053587289	1.052745383841499	0.15439235265401133	1.2350669406354537	1.2945810681678616	-0.01959897800600035	1.2758889351557088	1.0982077579182565	0.4167566171215024	1.480683347801722	0.6269129729089011	4.859407873611819	0.1521324646865739	0.7845104463252397	-0.4288591570827162	0.6448141832381412	0.22467888538218322	-0.47089253878926857	1.283857104804886	0.3143416116934329	1.2087496323180804	-0.08155404539858067	0.5689484324634279	0.15439235265401133	0.6547152542208529	-0.16447264723445745	-0.05691674101319549	0.5827417545957636	-0.1775447288018102	-0.23024396080266119	0.7855090025500078	0.4820797597194915	0.08028438050028949	-0.2704908413112546	0.8520746883793481	-0.5743141299424207	-0.5843941596781985	0.6850206037161818	0.036441742636113085	1.2218217138854333	-0.0587465676902717	0.5242981587256889	-0.46846829517776206	0.8581537344557302	0.4128427178003662	0.744839098927092	-0.8104730493687008	0.2642880234772291	0.6350101831415205	0.09236182199006242	-0.8128839339530114	0.16959021356344278	1.0982077579182565	0.7322734885667275	-0.5959132417458826	0.058122808697437044	1.3988939147932442	1.5452218689392934	-0.5223311010752901	0.7567645085750232	-0.14788851921892227	0.4151741594611053	0.5553427804076492	0.47738123893793727
0.3935580608382327	0.006715464828070216	-0.250429883763629	0.9670230821189997	0.26233560482018825	0.485479156134398	0.3410846512525044	1.1903955973723894	-0.29589225784038636	1.2906613607601263	0.8027200308277234	0.6390906070459211	0.2899914569156465	0.43807691723981407	0.4427172967963163	1.3707040684336627	0.825192886679782	0.04288147576910574	0.1521324646865739	3.5107702319299334	0.6530908357193109	-1.0843496182046566	1.4164400777563468	0.26233560482018825	0.6228168548980503	-0.40125277349821276	0.007157844839708525	-0.8330351899237505	0.44526680102423566	0.2907522024829555	0.7867561798387093	1.9451349421542259	1.194939912185867	0.5403557663602322	-0.07274870652617667	0.7764027225103499	1.3478577995824927	-0.8996008757530908	1.302495818407129	-0.16974097251348638	0.6834566100009055	0.6020493353655721	0.09195124891795836	0.6101437565518919	0.5527782863587893	0.3925521931926527	-0.12681592779645243	0.1507604086743926	0.15648977005552964	0.3801186404765717	1.0499611337209935	0.7381815096901522	0.23888037177611546	0.785328288115854	0.014262670463453041	0.6726669025795254	0.7990681704089523	0.2272412136002012	2.4182648324700033	0.23911834155507664	-0.4340425963212035	0.13489065825206786	0.9781687083339158	0.05025627311135849	-0.4965629533025376	0.8890411972757454	1.1128749591315628	0.643540002595463	0.8710350127847045	-0.10014768071429112	-0.8712564027439483
1.0333161497745214	0.7160544876028646	0.5518471346704343	0.7884708475413369	0.42025560686373836	0.6989690093327589	0.3448539734687962	1.061853783369388	-0.47444449241804915	0.8132537531325571	1.016209884026084	0.7482204449200394	0.5512290729872227	0.6515667704381749	-1.345272850215447	0.8636477668839637	0.9343227245539	0.7512266743689655	0.7845104463252397	0.6530908357193109	1.7227800849181703	0.09807470035328139	0.9739222973442191	0.05846556225823545	0.32430530524140844	0.6710513821489109	0.4548585559919608	0.269346420960651	0.07412145933078852	0.6807552708795241	0.883743630887102	1.6124320277493047	0.22526008868805522	-0.10250207634852837	-0.11153899872868077	0.018031992679744997	1.0151548851775718	0.8089165387016263	0.7794391755109888	-0.11190442902691879	-0.5739052859486872	0.42349710078790936	-0.4337971856438929	0.25077826109215945	0.6838870309516828	0.580325158385884	-1.9148060748082156	0.29352860569734046	0.5657242003799858	0.5057777803019003	0.4515550535830667	0.2719472026607083	0.496789345675581	0.5961939442076543	-0.09975104297663857	0.46021311632618134	0.33445855910651046	-0.17675078455202164	0.8057233629644325	0.6938947923264491	0.5400846790395191	0.005128587843836994	0.1269478245398484	0.9922952339205806	0.3545042293009578	0.5980712547302575	0.6405616060257369	0.37904533821707553	0.48113645376487185	0.3631539708804409	0.7080492802307625
0.6598642994561461	0.1188710236187253	1.2480200361469167	0.7607249097911201	1.2907818954849983	1.0676383441707886	0.2300966587289497	0.2780468396486566	1.2025576620701595	-0.3889425496772737	-0.001415142255776699	0.34578105772841194	1.2288255888907695	0.3270889247162594	0.5548728555869713	-0.1265782852097827	2.2366314296006977	0.8307924724078369	-0.4288591570827162	-1.0843496182046566	0.09807470035328139	4.3160729712805335	-0.08084227588709855	0.7799562717190076	1.58846224432383	2.301169950738269	1.6428088862637393	3.3044720596020536	-0.0858924469971789	0.3132956025839236	-0.6766246221290547	0.11138035188956776	-0.014660369005797298	0.6525113251508873	0.44487196037264276	1.0708798380949596	-1.1790439712421106	1.3166888373077716	-1.04208439562352	2.176006807784263	-0.12067856308259439	2.5059643633842823	0.4917888801603945	-1.4562331289815198	-0.8391435516268295	-1.6055054483632818	0.678486811554148	-0.3789379187073471	0.26864532884618475	0.597634714925053	-0.7837934565436647	0.38033343923507174	0.756501038674935	0.8434166256362334	2.0235382141399896	1.0725045338219616	-0.7874453169624357	0.7600366785182557	-0.7792097968760067	0.17538323388206764	-0.0342049650787675	2.3572594173893124	1.1887643399378236	1.0097096922892173	1.0018869666080081	-1.576491627172566	1.466192574739106	-0.9789054940019882	-1.083672187897616	0.012007878076363944	2.8784853157730925
1.2917048874979644	0.9268411982065773	0.5299339072397192	1.489557763820248	0.9091680031990139	1.2658429471377461	0.610622818489862	2.15734534395615	0.48447153316296193	1.4186999657237842	0.3791110175051356	1.4602763925695248	1.3580373203707756	1.2184407082431623	-0.16321327332022606	1.7202849433445566	1.6055566776831303	1.0184149660442579	0.6448141832381412	1.4164400777563468	0.9739222973442191	-0.08084227588709855	3.5979868423733365	1.4481645039317008	1.3587288833305646	0.9097392685673059	0.9988307295102637	-0.05267139892040222	0.5469764187702055	0.6727683531470035	1.63381134534073	1.1850536922104253	1.3466950437668412	0.5534644046499133	-1.3718264572026644	0.8636193329537529	1.5686058026504186	0.5986027084005744	1.2520910509744843	-0.0825243620700833	-0.14561751142984644	1.5365638061961788	-0.13098706894247805	0.49599061523064586	1.5782645353951226	1.3139945824559065	-0.03959931735304939	0.6947354216135105	1.1087038179855373	1.2658429471377461	0.44403056360445126	0.2500339752299933	0.8857127701549411	1.8199262175034432	0.9487771412940598	1.6422726932214022	0.5904393977614134	0.01755909648689908	1.335917418273012	1.0970403669042994	0.996908760823294	0.9758790710718511	0.9169653136590457	1.1789267583829226	1.2000915695749659	1.0841467697303333	1.7979285703305863	1.0755970993305957	0.6578305249988967	0.6802161102890573	1.2954017493792906
0.466104481533842	-0.8370288463504757	0.8029457899437065	1.280731559631497	1.2511727573899525	0.7403471336239619	0.5959526287420682	1.3835700058566134	1.1629485239751134	0.6700606008957901	-0.04102428035082258	1.6279277596156854	1.6220805330920025	-0.40566739393873175	0.5152637174919255	1.7797227257504848	1.185421379827172	0.33165100493435107	0.22467888538218322	0.26233560482018825	0.05846556225823545	0.7799562717190076	1.4481645039317008	4.276463833185488	1.9418956943383914	0.48960397071134787	0.019079643718882898	1.8785685603871174	0.4018533406249765	-0.4194607160710676	-0.42855168777231956	0.07177121379452181	-0.05426950710084312	1.3060493676157867	0.4052628222775969	1.185421379827172	-0.12004082066904694	0.3360963547481994	0.5277443787155347	1.8952356128723291	-0.1602877011776402	1.6554250090729075	1.145326922625294	-0.22733094161305847	0.5075416713980151	0.6061772121481676	0.6388776734591022	-0.9293726805683835	1.481799159246507	1.1458122417321261	-0.8234025946387106	0.6771965377612387	0.416787308129551	1.2456402398202269	1.0676383441707886	1.5925111836623385	-0.3162288312914909	0.550082174675971	-0.2592031470356298	0.6618671916838009	-0.07381410317381341	2.040018542695987	1.1491552018427778	0.815949874366913	1.8785685603871174	-0.006662852833511469	1.7832583805827924	1.21507758941006	-0.206990594118507	0.6655459205412634	1.280731559631497
-0.41178849943156437	1.0700894149224565	-1.278919995347636	0.7186915280845679	0.8920735698397139	1.0862295842806713	0.8812104575823428	1.6042893135593168	0.8728422079118262	0.8907799085984934	0.36201658414583543	0.8633634639572824	1.6060506374247174	1.2966564546881871	-0.1803077066795262	1.7031905099852565	1.58846224432383	0.5743492193558296	-0.47089253878926857	0.6228168548980503	0.32430530524140844	1.58846224432383	1.3587288833305646	1.9418956943383914	3.5808924090140364	0.8526395005943066	0.7994147393570089	1.9451371882625625	0.4857571805019674	-0.3612603378661391	0.2621712491761193	-0.6238002103769298	-0.0566937507123495	1.960404660393351	0.22051702187213607	1.1088891640619438	0.2830000438276111	0.6056058266203347	0.4199596194462019	2.298276477368987	0.6482182714271821	1.6530007654614012	0.6320770552477969	-0.0003810841597190404	1.6445517109748737	0.7038364270936437	-0.0566937507123495	-0.42097130041389924	1.4052669434812788	1.1433879981206199	0.27278545041789276	0.7437651656366838	0.30900254886021844	1.7176739758038362	1.4706792086674467	1.7236183326753547	0.16377307434129557	0.6874198734396233	0.27736911008555076	0.27645069581618864	-0.0762383467853198	2.2687060200478673	0.9768319214358738	0.7265142537657768	1.7707838011177846	0.866381640908882	2.2190890679024413	1.2981755192367157	0.141242033883156	1.0685867850379214	1.396090351676374
1.425199242399562	1.2029786260839532	1.558441595568187	0.34520946582945433	1.1221265294548584	0.6521229002091228	-0.4085623365469259	0.4968380762240027	-0.12924851376566163	-0.11131081307899425	0.27621659434250284	1.4118701546909616	1.2187752530372682	0.7000308411188637	-0.7769333202488495	0.15105345138849674	2.3355713774556013	1.366731672777993	1.283857104804886	-0.40125277349821276	0.6710513821489109	2.301169950738269	0.9097392685673059	0.48960397071134787	0.8526395005943066	2.9842667954447126	1.0900923207885884	2.074448578076175	0.3119884177526776	0.45739594655768034	-0.46798575701772666	0.16586853717363745	-0.09370357634625019	0.08284520136196316	0.4993601456567125	-0.2609263377408613	0.5336722906454914	1.5340007836725287	-0.42798042240402745	1.0955150602293482	-1.0470196308102508	1.4618402600002423	-0.8400172956754264	-0.3602910688692891	0.4681076021526081	-0.13395124329256772	-0.6533193642816729	0.11380519750787782	0.5462770654444642	0.7474330800134477	0.28229564041888494	0.48361178868857335	0.6560666413531645	0.4924397028121388	0.9540963027716596	0.4944701603625208	0.09267923192765823	0.42103594674087685	-0.23921379581023616	1.114909607536188	0.5057910359870029	1.2178251342009478	0.8910319316325411	1.8095308113038024	0.3632279713321325	-0.13570908076860566	1.2329986875713947	-0.5761106144497027	-0.09309064344321179	-0.22118600909134725	2.003437542432987
0.37344565105113714	1.1985440290160876	-0.2060037724131534	1.033922049321534	1.1977346400605289	1.723827735957308	-0.818462041722956	0.8389260516308514	-0.5391482189416917	0.26724684210924576	-0.356826662147737	0.3088232689549862	1.009546243323389	-0.02832259517570104	-0.49368584486493433	-0.0765246969935787	1.4292347859656802	0.34435269010947256	0.3143416116934329	0.007157844839708525	0.4548585559919608	1.6428088862637393	0.9988307295102637	0.019079643718882898	0.7994147393570089	1.0900923207885884	3.267514270828628	1.3216041217733148	0.11831182104628334	1.2543221146899928	0.9374045044444923	-0.9371783485623381	0.3230752916621876	0.055937748442038804	0.4949255485888468	-0.6708260429168915	0.07498242130002931	0.6150010806979775	0.10658148126079377	0.685615355053318	-0.252946531660345	2.1505528434923216	-0.37444826349755655	-0.5353511829679182	0.4794213620528815	-0.7822619719135961	-0.3700718888977577	0.42880137120637346	0.724164025170553	0.24222319503309264	-0.22291424456147005	0.12023209914743607	0.83695210407551	0.48800510574427297	0.4641538899220931	-0.4460577958756797	-0.1132374196732379	0.374041735254215	-0.5060126573455931	-0.00413761954622861	1.168528133075822	0.9902469858188723	1.1518065511643978	0.7878295650217795	0.8696189980302576	-0.4655660782710994	1.1107810548471455	0.13202005489947838	-0.4005753431911724	-1.0365508223755417	2.5230737958811322
0.35156293980162956	0.840189081145367	1.0938693563196584	0.3188921575120808	1.3189527724516947	1.0312706999999137	0.4814110870098557	0.37521058810230434	1.4538720903510653	-0.13762812139636774	0.9430464665850746	1.0025605941174824	1.393128640182046	1.2715505335571107	1.4993344644278228	0.8178833236310687	2.5749572348712335	1.2287103748806185	1.2087496323180804	-0.8330351899237505	0.269346420960651	3.3044720596020536	-0.05267139892040222	1.8785685603871174	1.9451371882625625	2.074448578076175	1.3216041217733148	5.260534580121385	0.10826356744377869	-0.12853714969511573	-0.830775301956313	1.055841960730419	0.23665405927510874	1.4428222541644804	0.9838684611053299	0.223581977707756	-0.9277295429612047	1.0324850292323156	-1.1962350754507782	3.189461288112066	0.823783045758257	2.8626393073230143	0.5199597571270907	-1.4562331289815198	-0.3001470508941426	-0.25557873141426596	1.6229484203949993	-1.0439142223005962	1.436250489001246	0.6258055918917493	0.16066815229718667	0.8139694243099325	0.9308544258197128	1.6700951988207013	2.2748526424208957	1.0361368896510867	-0.35380933188757496	0.8965755922067337	-1.2210425491550458	0.5008056343166957	-0.4760377173578068	2.577802187003465	1.306547375594207	1.3945555131946459	1.9463485754488596	-1.037495126439879	2.0741819469587446	-0.034443885161136924	-0.8323577596167102	2.0550817755853252	2.6702674146755587
0.2934029433776008	0.4614028565502032	-0.06290292877248009	-0.10391095249985717	0.3163311671868144	0.49567209584263133	0.33623971359619725	0.47120127150553387	0.21008842826929716	0.3950802136191306	-0.3007371954966935	0.4211524539289058	0.705412565979603	0.5202433565731367	-1.4491972898923706	0.22072682647435293	0.8303982848769762	0.24750286411955486	-0.08155404539858067	0.44526680102423566	0.07412145933078852	-0.0858924469971789	0.5469764187702055	0.4018533406249765	0.4857571805019674	0.3119884177526776	0.11831182104628334	0.10826356744377869	1.6188556452412464	0.3488210902372177	0.44752668899167325	-0.283251881155674	0.5069981298231161	0.4282244578528846	-0.25991520097643844	0.5331467614090446	0.29040392652032865	0.28117785224834163	0.504420241633894	0.5032937982593635	0.273146564236434	0.31957266111098553	0.2626710855927261	0.2813267450386033	0.6120509058262594	0.5609581067370233	-2.0187305144851395	0.36426285006880227	0.6277848981773232	0.6976987237159183	-0.11371495259647799	0.024921919343111217	0.12473901234074354	0.7931618087193179	0.31957266111098553	0.47023293599847527	0.4445451871805239	0.17485637240825574	0.48913664944088175	-0.10317682791042002	0.27673250243449327	0.6061857863738613	0.8249037655593354	0.6150774592439755	0.6560448977321985	0.5026094889720674	0.9339389638178166	0.2878599243175815	0.26653812849744535	-0.04615211834766474	0.37232322649651445
0.5226919561633057	1.4043606856166504	-0.644544132203104	0.7777032463255379	1.0274582668652579	0.7199735671172971	0.12929195960698403	0.8340216769157615	-0.9776885787316423	0.1388614106231348	-0.7953670219376876	-0.12971709083496433	0.514916416882395	0.7117920413759945	0.4540681564650057	0.465764196228197	0.29754724561578433	0.317921981146355	0.5689484324634279	0.2907522024829555	0.6807552708795241	0.3132956025839236	0.6727683531470035	-0.4194607160710676	-0.3612603378661391	0.45739594655768034	1.2543221146899928	-0.12853714969511573	0.3488210902372177	2.8289739110386773	1.4471942302733136	-0.6825715277923432	0.20298866299077162	-0.21554852668474545	0.6317493337024582	-1.109366402706842	0.6296938345203622	0.8255479116739419	0.6762693486706839	-0.34071166963875144	-0.6914868914502956	0.7675508748615201	-0.5898450719732973	0.23472164112456964	0.5641291460274789	0.25729957866946684	-0.8086122486877082	0.9312443558809496	-0.11984144272756181	0.44553672141553696	-1.1722802281174112	-0.7702933843855717	0.5482760909321325	0.04946474595432259	-0.6675336504278028	0.4504029110667098	0.6698946019621486	-0.162296367811862	0.7541160290264995	-0.09247554990306414	1.2355363399510184	-1.2400528431991333	0.2249134234605151	0.8347970210135297	-1.1783592741937934	0.6335875695142092	0.3357684584359822	0.6838783991374048	0.5559892878209226	0.3166682870625628	0.9318539261527963
0.10813587635388931	0.47897898204124323	-0.2481699957961915	0.6508292389679026	0.48773904410183544	0.8242112807230484	-0.5729461926542132	1.7034811091058175	-0.2936323698729489	0.5997740681676184	-0.11131081307899425	0.23588538690519434	0.5435657731639901	0.9103404344529871	-0.2481699957961915	1.3729639564011	1.2329178827553837	0.45060647184470765	0.15439235265401133	0.7867561798387093	0.883743630887102	-0.6766246221290547	1.63381134534073	-0.42855168777231956	0.2621712491761193	-0.46798575701772666	0.9374045044444923	-0.830775301956313	0.44752668899167325	1.4471942302733136	3.513030119897371	1.6109225935004505	2.0726685375072047	0.10078290204863043	0.1526547327554706	0.08551542991784218	1.8891141882826175	-0.06443186485054926	1.533597278803414	-1.2660933732141586	-0.23057423390581197	1.1151348470990003	-0.1289324144288138	0.3994283466343724	0.8427202467780079	0.5358906794199958	-0.12455603982901496	1.485247436491445	0.3818932093371769	0.957742673347571	0.4926052337530083	0.16507725275402776	0.5391851192308805	1.0620250217850518	-1.082089730237219	0.2694616824387986	0.6502215209303596	-0.10513795397191328	1.2211077326473654	-0.30223721706646733	0.8675002757764948	-0.1505315262322755	0.0980394161028797	0.5633417848447867	0.6043092233330097	1.0104896025083012	0.3266774867347302	0.5206367476088946	0.4694108206412963	-0.7910349733067988	0.7404413976575898
0.8961408503725117	-0.0015273694036415679	0.5398349782224309	1.151152140534744	0.7649183943544671	0.7649183943544671	0.6205238894725735	1.2074705711249676	1.592984892813783	0.6946318616262953	2.468453630167683	0.7362082884720358	0.7437840822804934	0.7175161554598833	1.6384472668905403	2.0556084147618963	0.9223105681058964	0.35622226566485626	0.6547152542208529	1.9451349421542259	1.6124320277493047	0.11138035188956776	1.1850536922104253	0.07177121379452181	-0.6238002103769298	0.16586853717363745	-0.9371783485623381	1.055841960730419	-0.283251881155674	-0.6825715277923432	1.6109225935004505	5.399647382584103	1.4743791504059363	-0.20982441260085677	0.4298340830081023	0.3626947801704738	2.766731320990927	-0.21469652942485723	2.1617535518801403	0.6205238894725735	0.2697486676610294	1.392314197351632	-0.727221801530082	0.7800207922604349	-0.8541814289913702	-0.11646592895154825	1.7620612228577173	-0.21165423927793295	-0.03407462097013672	0.07177121379452181	0.9929281353198498	1.6462294073325954	-0.5394706841516699	0.4229136401635285	0.804527532449513	1.1752496921138045	0.723573109168073	-2.575229517974773	2.213907119312001	0.485767756952155	0.35622226566485626	-0.05567373277359854	0.19289720956155668	0.14737395453747304	1.392314197351632	1.1165206965651036	0.6038568369873618	0.7978160978615261	1.029521640587111	1.0955822893799332	1.0176207479102213
-0.32851215919096305	-0.8207152708589518	-0.2793529232328795	0.3319642390794337	-0.05426950710084312	1.0443427815672666	-0.19866401198273678	1.5922554739955932	0.7737969913584728	-0.12455603982901496	0.26297136759248213	-0.08297961298327451	0.5123828457273022	-0.10167174599542707	0.8192593654352301	1.2364205133065858	0.7962698472105314	-0.6452871925844086	-0.16447264723445745	1.194939912185867	0.22526008868805522	-0.014660369005797298	1.3466950437668412	-0.05426950710084312	-0.0566937507123495	-0.09370357634625019	0.3230752916621876	0.23665405927510874	0.5069981298231161	0.20298866299077162	2.0726685375072047	1.4743791504059363	4.580459481128793	-0.33586513349622177	-0.38935381844720796	0.23665405927510874	1.975714296502313	-0.5230588071141767	1.1194220991106203	-0.19866401198273678	0.14370794676566453	0.5731262958963217	-0.8532625224254471	0.10743636499699982	0.7245259423516901	-0.24250664984691322	0.9428733214024068	2.037210794400374	-0.16011534186550178	1.0443427815672666	-0.5194069466954058	0.13389432531733972	0.5284110634253996	0.9900200998281088	-0.014660369005797298	-0.049403317449670296	0.0647278577879422	-0.2589232035009337	0.7379396814676201	-1.432032433171265	-0.05750052768228966	0.7345762782051916	1.0784574003446716	0.021333233642107995	0.5731262958963217	1.0550184968073097	-0.21533106446794856	0.5847639999765314	-0.151456305473702	0.2763943879246229	0.8915800270148564
-0.508638325421482	0.9290683706194013	-0.8649441975715628	0.43952014530069555	0.4587515072285832	0.053286399120418756	1.5183298066726256	1.2690284641244007	1.57450007813968	1.487077263168521	0.3705272738137442	0.7177234737979328	1.3130859325085094	0.4113492683339992	0.2336680910965468	0.6508292389679026	0.21067857287184802	-0.2376266939128086	-0.05691674101319549	0.5403557663602322	-0.10250207634852837	0.6525113251508873	0.5534644046499133	1.3060493676157867	1.960404660393351	0.08284520136196316	0.055937748442038804	1.4428222541644804	0.4282244578528846	-0.21554852668474545	0.10078290204863043	-0.20982441260085677	-0.33586513349622177	3.9948682067901093	1.509961557002109	-0.3489372150635746	-0.11395437461264467	-0.23318134409896027	0.17715588083320458	1.92379491478079	1.349876141655036	1.5969729339917387	0.3529056724639246	0.06838879702638642	0.44908959631684625	-0.8280979241855966	0.3572820470637235	-1.2109683069637622	1.04605285302387	-1.333007961999472	-0.4118510404741439	0.39560091136586006	-0.1524903907176086	0.8899366412711264	1.1915078258835743	1.667590501205692	-0.23318134409896027	0.2826711832725488	0.07824043497521489	-0.3128756152715231	-0.643091802020973	1.7176009217803534	0.867559575447399	-0.15879293258841087	1.086147310225748	0.26178785769038193	1.764027018654905	0.8593739908609594	0.27221960851987437	0.3839502941458849	1.222279484550328
0.4187022426392581	1.8483117284475221	0.46786147859734156	0.38603146034970937	1.7915571833974875	-0.6933494663905128	-0.14459679071246098	0.03688478283176865	0.8278642126287485	0.8458019133154159	1.0101857694227032	-0.028912391712998763	0.16098495888941353	-0.04760452472515135	0.8733265867055059	0.8850226264686971	0.8503370684808071	0.10192720924581246	0.5827417545957636	-0.07274870652617667	-0.11153899872868077	0.44487196037264276	-1.3718264572026644	0.4052628222775969	0.22051702187213607	0.4993601456567125	0.4949255485888468	0.9838684611053299	-0.25991520097643844	0.6317493337024582	0.1526547327554706	0.4298340830081023	-0.38935381844720796	1.509961557002109	4.634526702399069	-0.40242590001456074	-1.5537374206835213	0.40647715150999886	-0.7236306645049853	0.5485503898474843	1.4505381365313081	1.3203406977265428	0.45356766734019677	-0.03916710919487556	0.17245736005165027	-1.9801988978046925	0.9969405426726826	-0.28362773890302223	0.5870990599647193	-0.6933494663905128	-0.46533972542513	-0.21750356152054875	-0.34907991930926807	-0.34220704002150604	0.03940685226447847	-0.6884832767393398	0.3493187376700503	-0.008145687984603581	0.23239111480247332	0.4137942573270658	0.9773959465997124	0.5654999481612576	0.12092370993646749	0.4808655630205482	1.3203406977265428	-0.4107400356668278	0.5318833373622726	0.0326954176764917	0.023238903585188608	1.023608789754844	0.9456472482851321
0.5747064911158393	-0.14064017186635933	0.40072217575971303	-0.37425502304786457	-0.06734158866819595	0.848949143205959	0.4814110870098557	1.0683577686622496	2.1470192709110107	0.5555190591635776	0.24989928602512937	0.8202390373235277	0.8670355442852667	0.5784033529971655	0.8061872838678774	0.12473614307112346	0.7831977656431786	0.17454984878334265	-0.1775447288018102	0.7764027225103499	0.018031992679744997	1.0708798380949596	0.8636193329537529	1.185421379827172	1.1088891640619438	-0.2609263377408613	-0.6708260429168915	0.223581977707756	0.5331467614090446	-1.109366402706842	0.08551542991784218	0.3626947801704738	0.23665405927510874	-0.3489372150635746	-0.40242590001456074	4.56738739956144	0.17088274570690512	0.3393378486723703	0.5085130167876469	1.9854884837861297	-0.5625113153616337	1.2532013948889142	0.5199597571270907	-0.2034701604861518	0.7114538607843374	0.1498863766938983	0.929801239835054	0.5655236901335043	0.5199597571270907	0.3381235194399685	0.853815332857132	0.40850431620176797	0.06335385811498967	0.8434166256362334	1.3585619105467406	0.853815332857132	-0.29974211061729916	0.42115189549165893	0.7938604713872188	0.16433339769548266	-0.07057260924964243	0.49836064532362906	1.3755402470811584	0.41372626018291964	0.560054214328969	0.6207329501636534	0.8702091426328085	0.4763817386048538	-0.06688991747713878	0.2633223063572701	0.8785079454475034
-0.39428347275916675	0.38202474103635164	-0.34512423680108323	0.5538749979630109	-1.2186531093371566	0.6531490675644348	-0.6699004336591049	1.6368322175962549	-0.3905866108778405	0.7259633784769365	-0.9014122346438312	0.45738487701883723	0.5519720478169247	0.12023901288815005	-0.34512423680108323	1.8637963802983275	1.1359636417504921	0.24445293887482403	-0.23024396080266119	1.3478577995824927	1.0151548851775718	-1.1790439712421106	1.5686058026504186	-0.12004082066904694	0.2830000438276111	0.5336722906454914	0.07498242130002931	-0.9277295429612047	0.29040392652032865	0.6296938345203622	1.8891141882826175	2.766731320990927	1.975714296502313	-0.11395437461264467	-1.5537374206835213	0.17088274570690512	3.4160758788924794	0.36668132434505574	1.584279036604587	-1.3630476142190502	-1.0206756554706489	0.7950370547798989	-2.7107933052217055	0.4198247088466931	1.1875987580521554	-0.2542107421448412	-0.22151028083390653	1.3882931954865534	-0.40820821222766007	1.083931983656889	-0.2974961878118286	1.0063926503420664	0.4524873783931779	1.272555480528121	-1.1790439712421106	0.49096117255244154	0.3580975806536644	-0.48126357776067724	1.4988469410838843	-0.2938309424135327	-0.017911325592667095	-0.09333508740990895	0.5607009630334107	1.4218989888673315	1.0181806060941085	1.3807260493725304	0.2297232457298385	0.48822102774157405	0.5812800771758658	-0.8879892143116905	0.4203436053384882
1.508772685594405	1.0920771264345612	1.6951330430659735	0.029182920368530877	0.8216041705299001	0.5079466116748586	-0.09598022258547517	0.4627955821002225	-0.22213150791237524	0.1322784293955049	0.8764807807557344	1.3189871605442478	0.845590293736396	0.40647715150999886	-0.8698163143955632	0.24049201403573767	1.6329228116879935	1.3419377994918742	0.7855090025500078	-0.8996008757530908	0.8089165387016263	1.3166888373077716	0.5986027084005744	0.3360963547481994	0.6056058266203347	1.5340007836725287	0.6150010806979775	1.0324850292323156	0.28117785224834163	0.8255479116739419	-0.06443186485054926	-0.21469652942485723	-0.5230588071141767	-0.23318134409896027	0.40647715150999886	0.3393378486723703	0.36668132434505574	2.8913838012979993	0.07220030545222153	0.4148454011805155	-0.2926047645697611	0.27034497718541894	-0.5964280532009272	-0.009242674080042238	0.5693806224468518	0.3541956449999578	-0.05305517786844131	0.19785291152024242	0.16571199884596965	0.559239906062409	0.35646673093533743	0.4372488101767526	0.670703990917707	-0.005908399442739273	0.24217410021872254	0.3409625443993722	0.39302129099460703	0.010257101545885598	0.2599542737316268	1.1485893366979036	0.5560088854809626	0.7318995519446267	0.42547365220065386	1.445772863021689	1.3689572658535285	0.4953267643113796	0.4934885284996286	-0.24411041463115052	0.29499902302638414	0.19675662052792975	1.6874109969720632
0.8412883915275338	-0.17416286390500282	-1.7122420579587665	1.0391412678498173	-0.10086428070683948	0.8642166153367475	0.671031946285422	1.2907684507608068	0.43952014530069555	1.275768169501314	-0.07130547846529507	0.4990342728331032	0.34800503646492226	1.0303884767402227	0.48498251937745296	1.840413305841739	0.7496750736045351	0.4150291252923998	0.4820797597194915	1.302495818407129	0.7794391755109888	-1.04208439562352	1.2520910509744843	0.5277443787155347	0.4199596194462019	-0.42798042240402745	0.10658148126079377	-1.1962350754507782	0.504420241633894	0.6762693486706839	1.533597278803414	2.1617535518801403	1.1194220991106203	0.17715588083320458	-0.7236306645049853	0.5085130167876469	1.584279036604587	0.07220030545222153	3.1475703464029055	-0.24525878558873315	0.41556690427820264	0.23884944983854442	0.2787977003102028	0.5533180764887976	0.8640334483795544	0.5932877567455641	-0.49001581332348015	0.5320009980948607	0.7583707805720891	0.8642166153367475	-0.3428581689871924	0.37498162416312436	0.6096496613292882	1.6048238084674775	0.49836064532362906	0.021784944600716793	0.40490605927795764	0.02472370976364693	1.5487951397128454	0.2920788532529614	0.183586771163495	0.3313065606604629	0.5057695308418961	0.6033471194584857	0.23884944983854442	0.9521840048784374	1.1243685230459457	0.7970308602868241	0.5235340368007805	-0.057882458133154444	-0.5413091077110307
-0.7769023120161612	0.723324741006056	-0.0345958954981325	-0.11642591374576473	0.8836347011938491	0.8836347011938491	0.04609301575201025	0.7871903772316624	1.0185540190932199	1.036491719779887	0.5077283953272291	0.16177741475147253	0.9578105689242004	0.8362324622992652	2.450310754289868	1.0757124329331684	2.139639163613388	-0.06405792822844868	0.08028438050028949	-0.16974097251348638	-0.11190442902691879	2.176006807784263	-0.0825243620700833	1.8952356128723291	2.298276477368987	1.0955150602293482	0.685615355053318	3.189461288112066	0.5032937982593635	-0.34071166963875144	-1.2660933732141586	0.6205238894725735	-0.19866401198273678	1.92379491478079	0.5485503898474843	1.9854884837861297	-1.3630476142190502	0.4148454011805155	-0.24525878558873315	4.82521650886354	0.3884649745004115	2.2041776847509595	0.6442574738046679	-1.0042480052384626	0.5172978463433799	-0.40321473022033055	1.1876303491371538	-0.380620004890332	1.7893897781076706	0.8836347011938491	-0.2746499189606588	1.0717985336120321	0.16703228758983116	0.947095055111075	0.923243839288895	1.5816480714049674	-0.5884567076832693	0.43385854676077373	-0.5577483317447818	-0.08866311676840824	-0.21820860805570705	2.505389609434988	1.004760696960884	1.6523846224967458	1.9164956122991783	-0.08651883657783396	2.8626393073230143	0.6288503322491272	-0.23805641369339747	0.52115141565937	2.0526277866237583
0.48176037860639503	0.6137115760114	0.713241171358433	0.6314111531108009	0.5328594793823052	0.7560030306965149	0.3884649745004115	0.5699465480446411	0.6677787972816757	0.8680380547622978	0.1569531735156851	-0.18899780706007166	0.40636465165050495	0.8909223485958855	1.4063883519183784	0.7249372111216242	-0.0028955274262110102	0.08160373627389829	-0.2704908413112546	0.6834566100009055	-0.5739052859486872	-0.12067856308259439	-0.14561751142984644	-0.1602877011776402	0.6482182714271821	-1.0470196308102508	-0.252946531660345	0.823783045758257	0.273146564236434	-0.6914868914502956	-0.23057423390581197	0.2697486676610294	0.14370794676566453	1.349876141655036	1.4505381365313081	-0.5625113153616337	-1.0206756554706489	-0.2926047645697611	0.41556690427820264	0.3884649745004115	4.474441287051995	0.46710810181952456	-0.042989984628089055	0.3864744073971601	1.3986663058244682	0.7500874447443993	0.8368551273256098	-0.4437131542500951	0.42701364461764646	1.2260066599422503	-0.6254251407722029	-0.3775889768676216	-0.30152596987809643	0.41399827650557613	-0.12067856308259439	0.7608692203476877	0.30045895743320183	0.18844384060705588	0.07230569945540034	-0.6217598953739071	0.347306902006904	-0.28773264774576063	0.8771290264635496	0.3207801476734754	0.46710810181952456	1.2899268897011058	1.064945102575145	0.026760682156677013	0.03020757290128194	0.17037619384782568	0.0924146523781139
1.6043259082969974	0.7066576885208443	0.7371944123809259	2.447123863361349	2.060890117181072	2.21504079700833	0.8178833236310687	1.5589806851107209	1.7903443269722783	1.9906035844529002	1.2795187032062876	0.9335677226305309	1.8166122537928884	0.9148755896183783	1.8358067010490358	1.1543555602522815	2.5059643633842823	0.4665703228337217	0.8520746883793481	0.6020493353655721	0.42349710078790936	2.5059643633842823	1.5365638061961788	1.6554250090729075	1.6530007654614012	1.4618402600002423	2.1505528434923216	2.8626393073230143	0.31957266111098553	0.7675508748615201	1.1151348470990003	1.392314197351632	0.5731262958963217	1.5969729339917387	1.3203406977265428	1.2532013948889142	0.7950370547798989	0.27034497718541894	0.23884944983854442	2.2041776847509595	0.46710810181952456	5.597006816742598	0.8564319937483038	-0.42661371180036156	0.7294723662870155	-0.32457160290121745	1.9594206570162123	0.9019959267547172	2.109194962243672	1.3677429366211267	0.4971403889183997	0.05182937226303561	1.5449583990392053	1.5365638061961788	1.6950341471679533	0.9671440181641352	-0.4228022033745264	0.8410057410519229	0.5017240485860576	1.193952814876641	0.5535816998233515	2.444270794378942	1.7765510048399427	1.9541713011300685	1.5896736315101272	-1.3941700703786115	2.4106541835799575	0.8128539752260666	-0.4005753431911724	1.2929417235384284	3.2944217237485525
-0.04520646133898097	-0.3142660216927601	-0.6891944059408428	-0.7710244241884749	-0.4641109898088065	-0.7517930622605874	0.08464168586924518	0.2015847382759037	0.3639555086505096	0.15874965802296723	1.2394242460044096	0.42346963618291733	0.3032120584814901	-1.2046604092633357	0.409417882727267	-0.272033258069487	-0.3067188160573771	-0.3619814947324265	-0.5743141299424207	0.09195124891795836	-0.4337971856438929	0.4917888801603945	-0.13098706894247805	1.145326922625294	0.6320770552477969	-0.8400172956754264	-0.37444826349755655	0.5199597571270907	0.2626710855927261	-0.5898450719732973	-0.1289324144288138	-0.727221801530082	-0.8532625224254471	0.3529056724639246	0.45356766734019677	0.5199597571270907	-2.7107933052217055	-0.5964280532009272	0.2787977003102028	0.6442574738046679	-0.042989984628089055	0.8564319937483038	3.477470817860884	-0.11630283807710265	-0.8304478446592757	-0.046212328984561006	-0.16011534186550178	-0.8810678355057838	0.12319035598648022	-0.0586458817006421	-0.9292484294033692	-0.6814122654987878	-0.6053492585092626	0.5156400959825743	0.8282611167816074	0.3516854160586952	0.04792896318958613	0.4584209749032689	-0.11373455351938233	-0.09267406106996919	-1.1604891909501982	1.2410255273713833	-0.024531262923236916	-0.16536469775164553	0.8564319937483038	0.012654455355836008	0.473439741492198	1.015705696634578	-0.5112873676070039	-0.8265942753432857	0.8872036524150574
-0.04533616022159074	0.3553781087992667	-0.8271078071865055	0.17440699110318356	-0.0041873902988487696	-0.15210752037547096	0.033739661613212235	0.4831788022614442	-1.073240876725414	0.31418406676476274	0.2350919429247648	0.07371223887697802	0.06998847743150237	0.37040478086594225	-1.433243610756821	0.5765483312322537	0.10191148906503002	0.08028716953881043	-0.5843941596781985	0.6101437565518919	0.25077826109215945	-1.4562331289815198	0.49599061523064586	-0.22733094161305847	-0.0003810841597190404	-0.3602910688692891	-0.5353511829679182	-1.4562331289815198	0.2813267450386033	0.23472164112456964	0.3994283466343724	0.7800207922604349	0.10743636499699982	0.06838879702638642	-0.03916710919487556	-0.2034701604861518	0.4198247088466931	-0.009242674080042238	0.5533180764887976	-1.0042480052384626	0.3864744073971601	-0.42661371180036156	-0.11630283807710265	0.9416621438168508	0.6120891296559097	0.7138158629757347	-2.695924015909535	0.15867425925711595	-0.03771256348388115	0.4259703303996872	-0.35154179423702797	-0.3130558595143207	-0.2897291486057386	0.24851496325690547	-0.6577254327637482	0.34603998339078307	0.5059758026866836	-0.29269539713580195	0.6964546047441241	-0.2266426840246156	0.13956377946835063	-0.3547758881811789	0.07871739264798834	0.09610796303447396	0.11238278893232541	0.5929720580628975	0.22340904212582918	0.23504674620603888	0.41443897660532225	-0.06656608338298999	-0.7323142897548208
-0.05438305314388559	1.5420720319728856	-1.509301213962076	1.0479260974055502	1.2006888519579604	1.2415108464782156	-0.7354651221519881	1.843911724190612	-0.4561512993707238	1.248185354886172	-0.27382974257676923	0.8271382597837995	1.2748647196883116	0.6142901123306895	-0.41068892529396644	1.85229891307572	1.6457630981611708	0.42734960968044033	0.6850206037161818	0.5527782863587893	0.6838870309516828	-0.8391435516268295	1.5782645353951226	0.5075416713980151	1.6445517109748737	0.4681076021526081	0.4794213620528815	-0.3001470508941426	0.6120509058262594	0.5641291460274789	0.8427202467780079	-0.8541814289913702	0.7245259423516901	0.44908959631684625	0.17245736005165027	0.7114538607843374	1.1875987580521554	0.5693806224468518	0.8640334483795544	0.5172978463433799	1.3986663058244682	0.7294723662870155	-0.8304478446592757	0.6120891296559097	3.350511190399596	1.4086144246577414	-0.2870749693267898	0.6836485477040005	1.2126260528496855	1.760304639893383	-0.3630608763047119	-0.40290678485191156	0.5293430299420633	1.6696143139833506	0.3648292526991064	1.3233380772655168	0.48770259143258476	-0.07048881855873912	0.5825061278274727	0.11060799833931954	0.9461434030956078	0.6032402761441046	0.62866766716505	1.2337319782821157	0.44179029383523477	1.6116077313250163	1.7327744751508005	0.5404393749050742	0.3441054874839557	0.6558840096295266	-0.33836826371434037
0.026552910506865948	0.7093350662915606	-1.870198002590364	0.7560221802642139	-0.5465022977902179	0.5521099908778917	0.002250377887833809	1.048729388918668	-0.12390090743906626	0.6359741379769783	1.3801764893372077	0.6775505648227187	0.6946051025857202	0.6100682676411341	-0.7715857139222543	1.2550133463832018	1.2203277883953116	0.6597796663298869	0.036441742636113085	0.3925521931926527	0.580325158385884	-1.6055054483632818	1.3139945824559065	0.6061772121481676	0.7038364270936437	-0.13395124329256772	-0.7822619719135961	-0.25557873141426596	0.5609581067370233	0.25729957866946684	0.5358906794199958	-0.11646592895154825	-0.24250664984691322	-0.8280979241855966	-1.9801988978046925	0.1498863766938983	-0.2542107421448412	0.3541956449999578	0.5932877567455641	-0.40321473022033055	0.7500874447443993	-0.32457160290121745	-0.046212328984561006	0.7138158629757347	1.4086144246577414	2.989614401771308	-0.6479717579550776	-0.056737862629191074	0.8517292642213976	1.375310299686035	-0.164341876997577	-0.7638035734801993	0.03617827273602489	1.0574030970741568	0.18625402086477325	1.1323403254326265	0.9242491029662819	-0.13323223486795055	0.9506885289851936	-0.18966416847253328	0.8639600169363406	-0.3862651719065574	0.4570128781752907	0.13523624652304883	1.0617227582186732	1.3783348681905583	1.0841956140707318	0.8445188898700354	0.7637477015306231	-0.21583840276475197	-0.6992650523426283
0.3646350213689823	-0.533033198407171	1.106941437887011	1.025111419639379	1.3320248540190476	0.6388776734591022	1.1876303491371538	-0.01718243843850722	2.1600913524783634	0.5685911407309303	1.6492657287123726	0.6101675675766708	-0.2985473704890267	1.2846226151244635	2.2055537265551206	1.5241025857583668	1.4894170277704768	-0.8684307438986183	1.2218217138854333	-0.12681592779645243	-1.9148060748082156	0.678486811554148	-0.03959931735304939	0.6388776734591022	-0.0566937507123495	-0.6533193642816729	-0.3700718888977577	1.6229484203949993	-2.0187305144851395	-0.8086122486877082	-0.12455603982901496	1.7620612228577173	0.9428733214024068	0.3572820470637235	0.9969405426726826	0.929801239835054	-0.22151028083390653	-0.05305517786844131	-0.49001581332348015	1.1876303491371538	0.8368551273256098	1.9594206570162123	-0.16011534186550178	-2.695924015909535	-0.2870749693267898	-0.6479717579550776	5.966753842248683	-0.33769496017329803	0.5330318386944435	0.6388776734591022	0.8668874144244849	0.4215763977691208	-0.8886549563612446	0.2968729192681635	1.3716339921140934	0.643743863110275	-1.8448146470964963	-2.0081230583101926	-0.5148232870277479	-0.7388852526113197	0.2301815447694912	0.5114327268909817	0.06685648866619165	0.7144804142020533	1.9594206570162123	-1.0244230448725262	1.170963296651942	-0.42683691170194843	-2.428723590483458	1.6626887490445135	1.5847272075748018
0.00035747166743246503	-0.06440162517361667	-0.4613089161404746	0.6608338699378292	0.27460012375755244	0.6800652318657168	-0.7860851129984964	0.7499421233510436	-0.5067712902172321	0.20431359102938068	0.08101537468488704	0.24589001787512105	0.2926865248368599	0.2271978848629684	-0.4613089161404746	0.46667785549687163	0.7684645341301946	-0.03878582512773362	-0.0587465676902717	0.1507604086743926	0.29352860569734046	-0.3789379187073471	0.6947354216135105	-0.9293726805683835	-0.42097130041389924	0.11380519750787782	0.42880137120637346	-1.0439142223005962	0.36426285006880227	0.9312443558809496	1.485247436491445	-0.21165423927793295	2.037210794400374	-1.2109683069637622	-0.28362773890302223	0.5655236901335043	1.3882931954865534	0.19785291152024242	0.5320009980948607	-0.380620004890332	-0.4437131542500951	0.9019959267547172	-0.8810678355057838	0.15867425925711595	0.6836485477040005	-0.056737862629191074	-0.33769496017329803	3.299891199553088	-0.05438926232131595	0.6110723603787653	-1.1068280477111654	0.23962040486152564	0.4147743144952818	0.8881068145940502	-1.2952286505815023	-0.6368244184654298	0.0934928961959996	-0.42649045895642923	0.45590023000304253	-0.6976976942047051	0.4536906599700606	-0.36367044657655867	0.1725825682103776	0.880831115562674	-0.014294805119437868	0.6525197342855622	0.11353856639044704	0.08435427595040162	-0.0018360323722909151	-1.004173893651082	0.3041589259990968
1.2075565071563872	0.7618734111232911	0.9202435064932575	1.7138822255995254	0.22903619075113885	1.978236045560398	0.7777888664291905	1.5878790993957943	1.7502498697704003	1.8169777346264995	0.5462770654444642	0.7599418728041302	1.4606648471725332	1.5679283129764454	0.409417882727267	1.3374046543646132	1.8905057612788423	0.3558582984178902	0.5242981587256889	0.15648977005552964	0.5657242003799858	0.26864532884618475	1.1087038179855373	1.481799159246507	1.4052669434812788	0.5462770654444642	0.724164025170553	1.436250489001246	0.6277848981773232	-0.11984144272756181	0.3818932093371769	-0.03407462097013672	-0.16011534186550178	1.04605285302387	0.5870990599647193	0.5199597571270907	-0.40820821222766007	0.16571199884596965	0.7583707805720891	1.7893897781076706	0.42701364461764646	2.109194962243672	0.12319035598648022	-0.03771256348388115	1.2126260528496855	0.8517292642213976	0.5330318386944435	-0.05438926232131595	4.17061799842083	1.3276484794192485	0.16936385926474054	0.011734915061157569	1.1106983889830961	1.901934457102465	0.96179250940613	1.1501931122764668	-0.05743155246824017	0.4862005390103445	0.17394751893239865	0.9614864650273066	1.4297779744956285	1.423347084165338	1.4062148607674876	0.7101040396022544	1.2618971018564682	0.5467369412860938	2.6706643188284174	0.2619338942581979	0.10587390597501936	0.9651651938847693	1.3980292761810482
0.8715695896420063	0.7724090660836248	0.10979860938376113	0.7211157716960741	1.0280292060757428	0.5580255768300072	-0.5026596599260414	1.4280217684274472	0.4698013434151681	0.48773904410183544	-0.04102428035082258	0.5293154709475758	1.3069994864521073	1.2037705184953686	0.5152637174919255	1.443250489129272	2.2840336684952818	0.6193330773861319	-0.46846829517776206	0.3801186404765717	0.5057777803019003	0.597634714925053	1.2658429471377461	1.1458122417321261	1.1433879981206199	0.7474330800134477	0.24222319503309264	0.6258055918917493	0.6976987237159183	0.44553672141553696	0.957742673347571	0.07177121379452181	1.0443427815672666	-1.333007961999472	-0.6933494663905128	0.3381235194399685	1.083931983656889	0.559239906062409	0.8642166153367475	0.8836347011938491	1.2260066599422503	1.3677429366211267	-0.0586458817006421	0.4259703303996872	1.760304639893383	1.375310299686035	0.6388776734591022	0.6110723603787653	1.3276484794192485	4.276463833185488	0.2752096940293991	0.5230458579339804	0.6399308594437608	2.1030904716714485	1.0676383441707886	1.2560389470411253	0.5920297288854	0.015158999330919855	0.6852584618052215	0.20988206794074354	0.48580168476160923	0.9005842595076224	1.015623809218255	1.2214149824750773	1.6554250090729075	1.0919494358345982	1.8785685603871174	0.927395516958279	0.3696227701854868	0.6655459205412634	0.993049487179716
0.51179266570527	-1.3021662859450382	2.3527113708914085	0.25597833210151166	-0.13025541407876526	0.7860353177953899	-0.2746499189606588	0.1299752058977806	0.6978110843805507	0.4926052337530083	0.1869854606145601	0.7573252119129585	-0.37453327746694864	0.9209546356947605	0.7432734584573082	0.061822317660554064	0.027136759672664164	-0.07941921338993585	0.8581537344557302	1.0499611337209935	0.4515550535830667	-0.7837934565436647	0.44403056360445126	-0.8234025946387106	0.27278545041789276	0.28229564041888494	-0.22291424456147005	0.16066815229718667	-0.11371495259647799	-1.1722802281174112	0.4926052337530083	0.9929281353198498	-0.5194069466954058	-0.4118510404741439	-0.46533972542513	0.853815332857132	-0.2974961878118286	0.35646673093533743	-0.3428581689871924	-0.2746499189606588	-0.6254251407722029	0.4971403889183997	-0.9292484294033692	-0.35154179423702797	-0.3630608763047119	-0.164341876997577	0.8668874144244849	-1.1068280477111654	0.16936385926474054	0.2752096940293991	4.504473574150871	1.038737671351144	0.4822781195971588	0.44403056360445126	0.602500904576226	0.28007588368057207	-1.1098703378580896	-0.06920594474584998	1.0186287184284306	0.8898769326491835	-0.1334864346602117	-0.2577003606468855	0.5504863696236924	0.6384945072241314	0.4971403889183997	-0.6949438437422839	0.40183020911407474	-1.1959699992398158	-0.17743179187696267	0.20040848094670086	0.8155941200369343
0.0664816490499059	-0.6488650139322927	0.9911096223618894	-0.1893326845538524	0.8107279303857613	0.6771965377612387	0.37865135305208675	0.27245085414453546	0.25250006772518685	-0.2403878553541366	-0.2583255560408039	-0.6042765366165607	0.09644643775184232	0.47564361903939656	0.29796244180194403	-0.3834886989948099	0.9681201041371906	0.608368234693979	0.4128427178003662	0.7381815096901522	0.2719472026607083	0.38033343923507174	0.2500339752299933	0.6771965377612387	0.7437651656366838	0.48361178868857335	0.12023209914743607	0.8139694243099325	0.024921919343111217	-0.7702933843855717	0.16507725275402776	1.6462294073325954	0.13389432531733972	0.39560091136586006	-0.21750356152054875	0.40850431620176797	1.0063926503420664	0.4372488101767526	0.37498162416312436	1.0717985336120321	-0.3775889768676216	0.05182937226303561	-0.6814122654987878	-0.3130558595143207	-0.40290678485191156	-0.7638035734801993	0.4215763977691208	0.23962040486152564	0.011734915061157569	0.5230458579339804	1.038737671351144	4.059162557495506	-0.3983509683160508	0.33519178357030005	0.15718988792086186	-0.5707002410829562	0.3584679323236382	-0.0036913376352233794	0.4107987722752915	0.3980459003589267	-0.2911153788637948	0.683282983817641	0.10517535296832825	0.7527992785041899	1.1504416609311454	0.15902812373261294	-0.043480807541289246	-0.1372036191189058	-0.2932636074020843	-0.2449025357086632	-0.32286407717837506
1.4643004960217507	0.25647734794175797	0.029184962499739685	1.2412759852409831	0.716891900579889	1.3626368422452506	0.2723928032476574	1.0134901647273098	0.328563074714712	1.190220814440699	-0.875409729611224	0.3367839078595691	0.6656801332686375	0.5517066260289216	-1.7054160928883666	0.5575717454813198	0.9796445899891446	0.5387194305021106	0.744839098927092	0.23888037177611546	0.496789345675581	0.756501038674935	0.8857127701549411	0.416787308129551	0.30900254886021844	0.6560666413531645	0.83695210407551	0.9308544258197128	0.12473901234074354	0.5482760909321325	0.5391851192308805	-0.5394706841516699	0.5284110634253996	-0.1524903907176086	-0.34907991930926807	0.06335385811498967	0.4524873783931779	0.670703990917707	0.6096496613292882	0.16703228758983116	-0.30152596987809643	1.5449583990392053	-0.6053492585092626	-0.2897291486057386	0.5293430299420633	0.03617827273602489	-0.8886549563612446	0.4147743144952818	1.1106983889830961	0.6399308594437608	0.4822781195971588	-0.3983509683160508	2.055784022805196	0.9291978820946799	0.025613530132142577	0.0286109096711168	-0.1722881577582846	-0.030214919420799194	0.07401656385902983	0.711437093654618	0.9539407135556396	0.6258145981826436	0.586703468066018	0.7547543133399933	0.3510359305667706	0.2121016124974394	1.1101410789185133	-0.06114061212938061	-0.08394336817357832	-0.45652160117091894	1.6627414346955887
0.12409972734290345	0.07372936795395368	0.46094103575276774	1.2954017493792906	0.39834237943302325	1.5510218893714087	0.5416299470029106	1.862545803735505	1.73723450165833	1.0212030272647967	-0.38302903454176124	0.6573143460023727	1.4758203560271592	1.1982380009256428	0.17325896330098678	2.264396544744014	1.7597073575103885	0.2562749139973609	-0.8104730493687008	0.785328288115854	0.5961939442076543	0.8434166256362334	1.8199262175034432	1.2456402398202269	1.7176739758038362	0.4924397028121388	0.48800510574427297	1.6700951988207013	0.7931618087193179	0.04946474595432259	1.0620250217850518	0.4229136401635285	0.9900200998281088	0.8899366412711264	-0.34220704002150604	0.8434166256362334	1.272555480528121	-0.005908399442739273	1.6048238084674775	0.947095055111075	0.41399827650557613	1.5365638061961788	0.5156400959825743	0.24851496325690547	1.6696143139833506	1.0574030970741568	0.2968729192681635	0.8881068145940502	1.901934457102465	2.1030904716714485	0.44403056360445126	0.33519178357030005	0.9291978820946799	3.9344590789945495	1.1310986980880144	1.0963557496441414	0.18333360019578915	0.23624829745172868	0.6717577745863189	0.5246568501388755	0.5957820543137279	1.4748702371908389	1.1700559413412075	1.08008092374629	1.0257381824301879	1.3621227996699379	2.3967650714192903	1.0066042278436442	0.21181048072431452	-0.3696060142096204	1.1618703567547681
0.7933956920806688	-0.3919546001472654	0.8425549280387523	0.7607249097911201	0.3744911636108432	-0.31865601694910206	0.2300966587289497	-0.9747161288467113	1.2025576620701595	1.2204953627568265	0.6917320383041686	0.34578105772841194	0.6898290881580824	1.71338328583615	1.2480200361469167	0.5665688953501626	0.5318833373622726	0.1889385862354422	0.2642880234772291	0.014262670463453041	-0.09975104297663857	2.0235382141399896	0.9487771412940598	1.0676383441707886	1.4706792086674467	0.9540963027716596	0.4641538899220931	2.2748526424208957	0.31957266111098553	-0.6675336504278028	-1.082089730237219	0.804527532449513	-0.014660369005797298	1.1915078258835743	0.03940685226447847	1.3585619105467406	-1.1790439712421106	0.24217410021872254	0.49836064532362906	0.923243839288895	-0.12067856308259439	1.6950341471679533	0.8282611167816074	-0.6577254327637482	0.3648292526991064	0.18625402086477325	1.3716339921140934	-1.2952286505815023	0.96179250940613	1.0676383441707886	0.602500904576226	0.15718988792086186	0.025613530132142577	1.1310986980880144	5.009220151840479	0.7848224613701805	-0.4997632445106547	0.5896913127710168	-0.7792097968760067	0.5008056343166957	-0.7273521456387129	1.1633369489168779	0.49561715937787826	0.4500939043537945	1.0018869666080081	-0.5956623741608397	1.8228675186778382	0.6950709395696832	-0.6136685586518806	0.7051550586363092	1.3203406977265428
-0.6276416174830949	1.0773798481851358	0.11466479903493407	0.949125512661457	0.7452133232751347	0.3397482151669704	1.4481166787804447	2.0585938578430327	1.1678147136262864	0.6749267905469629	1.3501362704202409	2.1436195730328493	1.011761083652942	1.2086367081465414	0.5201299071430984	1.6304382355743994	0.4971403889183997	0.27935878074557524	0.6350101831415205	0.6726669025795254	0.46021311632618134	1.0725045338219616	1.6422726932214022	1.5925111836623385	1.7236183326753547	0.4944701603625208	-0.4460577958756797	1.0361368896510867	0.47023293599847527	0.4504029110667098	0.2694616824387986	1.1752496921138045	-0.049403317449670296	1.667590501205692	-0.6884832767393398	0.853815332857132	0.49096117255244154	0.3409625443993722	0.021784944600716793	1.5816480714049674	0.7608692203476877	0.9671440181641352	0.3516854160586952	0.34603998339078307	1.3233380772655168	1.1323403254326265	0.643743863110275	-0.6368244184654298	1.1501931122764668	1.2560389470411253	0.28007588368057207	-0.5707002410829562	0.0286109096711168	1.0963557496441414	0.7848224613701805	4.281330022836661	0.4210052520729087	0.11311561204810464	0.7954851671142207	0.06059757776465819	0.6241992670373048	1.7163806653751241	1.1540213914939506	0.6384945072241314	0.27399683760418986	1.5386483777648103	2.124596806855178	1.2199437790612329	0.5398129402620431	1.3635592907523817	0.5924505687227245
0.3337874181417212	0.7397218436403454	-0.3589906906295726	-0.013376694050265156	0.10248150356669421	-0.20290014598448763	-0.04191300131519946	0.29747160167483894	-0.9152786884723205	0.005526723756361155	0.519805836817002	0.3280055360685036	0.27240242825542976	-0.05614637043811416	-1.9684286030636728	0.394642693862996	0.5343105230198838	0.3781219257548737	0.09236182199006242	0.7990681704089523	0.33445855910651046	-0.7874453169624357	0.5904393977614134	-0.3162288312914909	0.16377307434129557	0.09267923192765823	-0.1132374196732379	-0.35380933188757496	0.4445451871805239	0.6698946019621486	0.6502215209303596	0.723573109168073	0.0647278577879422	-0.23318134409896027	0.3493187376700503	-0.29974211061729916	0.3580975806536644	0.39302129099460703	0.40490605927795764	-0.5884567076832693	0.30045895743320183	-0.4228022033745264	0.04792896318958613	0.5059758026866836	0.48770259143258476	0.9242491029662819	-1.8448146470964963	0.0934928961959996	-0.05743155246824017	0.5920297288854	-1.1098703378580896	0.3584679323236382	-0.1722881577582846	0.18333360019578915	-0.4997632445106547	0.4210052520729087	1.7927715126298895	-0.156239414103672	0.9495490526872042	-0.09258601662507658	0.3046944572000566	-0.2952537727413379	0.29959340631165104	0.32468771850152073	0.27034497718541894	0.6737124149840958	0.1750347973810941	0.5111685470358011	0.5495629359302877	0.8560022494121937	-0.1913598492456216
-0.12250811775344927	0.056929745917543635	0.027747235076003008	0.12180788329203496	0.03925655090998036	0.1934072307372385	-0.15392811814134527	0.3460071865214189	0.6560139557020894	0.4654069044956996	-0.49080043478389795	0.18489983217232664	0.44556625366294617	0.08282609022112307	-1.438589833717424	-0.04059943283434213	0.4102228249594686	0.09009275159880956	-0.8128839339530114	0.2272412136002012	-0.17675078455202164	0.7600366785182557	0.01755909648689908	0.550082174675971	0.6874198734396233	0.42103594674087685	0.374041735254215	0.8965755922067337	0.17485637240825574	-0.162296367811862	-0.10513795397191328	-2.575229517974773	-0.2589232035009337	0.2826711832725488	-0.008145687984603581	0.42115189549165893	-0.48126357776067724	0.010257101545885598	0.02472370976364693	0.43385854676077373	0.18844384060705588	0.8410057410519229	0.4584209749032689	-0.29269539713580195	-0.07048881855873912	-0.13323223486795055	-2.0081230583101926	-0.42649045895642923	0.4862005390103445	0.015158999330919855	-0.06920594474584998	-0.0036913376352233794	-0.030214919420799194	0.23624829745172868	0.5896913127710168	0.11311561204810464	-0.156239414103672	1.629463101416193	-0.26714654918966607	-0.05229547259753341	-0.13681728251087708	0.7692618361930816	0.5335867925669582	0.11485929165293143	-0.07528499082223221	-0.22005022920235656	0.7048735667273429	0.4398790345423567	-0.36575688600712697	-1.0651640793538764	0.8583543793865359
0.778740589840419	0.4071654659610449	-0.6384372429949245	0.5790157228877042	-0.4133538268628882	0.2797933536970571	-0.04692270797879108	0.7764127517378333	-0.6838996170716819	0.9026540015288307	0.7511849082176407	0.5387653202664068	0.22475748994740213	0.743216738568464	0.4601750456731852	1.5704833741044864	0.9480111512144772	0.4464613699110081	0.16959021356344278	2.4182648324700033	0.8057233629644325	-0.7792097968760067	1.335917418273012	-0.2592031470356298	0.27736911008555076	-0.23921379581023616	-0.5060126573455931	-1.2210425491550458	0.48913664944088175	0.7541160290264995	1.2211077326473654	2.213907119312001	0.7379396814676201	0.07824043497521489	0.23239111480247332	0.7938604713872188	1.4988469410838843	0.2599542737316268	1.5487951397128454	-0.5577483317447818	0.07230569945540034	0.5017240485860576	-0.11373455351938233	0.6964546047441241	0.5825061278274727	0.9506885289851936	-0.5148232870277479	0.45590023000304253	0.17394751893239865	0.6852584618052215	1.0186287184284306	0.4107987722752915	0.07401656385902983	0.6717577745863189	-0.7792097968760067	0.7954851671142207	0.9495490526872042	-0.26714654918966607	3.122762872698638	0.288324788746526	0.27656233311561074	-0.13533366532284408	0.5187023851204755	0.5095467742672667	-0.19142313197388774	1.0660599187081201	0.8919216845634337	0.7722233865825564	0.969508705421662	1.1212828724885138	-0.5661165814152984
1.9600211803474323	-0.19988875187863261	1.2169423331013396	1.391045688990908	0.9720221199876403	0.7897005631936856	1.1153096875575277	0.21060149243220483	-0.9079615826552537	1.214110272301621	0.3729722628068106	0.7609904573112545	0.4620410908664512	1.2123019535448374	-0.8624992085784963	0.5354911923045856	1.2545774366930758	1.2340003160059163	1.0982077579182565	0.23911834155507664	0.6938947923264491	0.17538323388206764	1.0970403669042994	0.6618671916838009	0.27645069581618864	1.114909607536188	-0.00413761954622861	0.5008056343166957	-0.10317682791042002	-0.09247554990306414	-0.30223721706646733	0.485767756952155	-1.432032433171265	-0.3128756152715231	0.4137942573270658	0.16433339769548266	-0.2938309424135327	1.1485893366979036	0.2920788532529614	-0.08866311676840824	-0.6217598953739071	1.193952814876641	-0.09267406106996919	-0.2266426840246156	0.11060799833931954	-0.18966416847253328	-0.7388852526113197	-0.6976976942047051	0.9614864650273066	0.20988206794074354	0.8898769326491835	0.3980459003589267	0.711437093654618	0.5246568501388755	0.5008056343166957	0.06059757776465819	-0.09258601662507658	-0.05229547259753341	0.288324788746526	2.898700907115066	0.49433311981107814	0.21596851399714584	0.25690009155405663	0.8244813094163819	0.6831271911106502	-0.40359652589220696	0.9932821194144896	-0.31683601648762005	-0.0630545220628353	-0.3067518974209939	1.2892629946809657
0.9736990847183863	1.4284236743864422	-0.9920446998657951	1.5651826115018312	2.1774776954326818	2.2034531818359424	0.47493857250423827	1.2511272537951608	0.7542523952855026	0.6668295803143436	0.243426771519512	0.30294089905191957	1.0682023945578938	1.750585834833194	0.10656758880231458	0.8114108091254512	1.336341039072984	0.23125623589925667	0.7322734885667275	-0.4340425963212035	0.5400846790395191	-0.0342049650787675	0.996908760823294	-0.07381410317381341	-0.0762383467853198	0.5057910359870029	1.168528133075822	-0.4760377173578068	0.27673250243449327	1.2355363399510184	0.8675002757764948	0.35622226566485626	-0.05750052768228966	-0.643091802020973	0.9773959465997124	-0.07057260924964243	-0.017911325592667095	0.5560088854809626	0.183586771163495	-0.21820860805570705	0.347306902006904	0.5535816998233515	-1.1604891909501982	0.13956377946835063	0.9461434030956078	0.8639600169363406	0.2301815447694912	0.4536906599700606	1.4297779744956285	0.48580168476160923	-0.1334864346602117	-0.2911153788637948	0.9539407135556396	0.5957820543137279	-0.7273521456387129	0.6241992670373048	0.3046944572000566	-0.13681728251087708	0.27656233311561074	0.49433311981107814	3.867767704495877	0.20420605836623068	-0.42269173665251397	0.9180793694432929	-0.13956548073659383	0.7886138228028137	1.7110344885143944	0.03912630800678212	0.4421035713397367	0.662314899959817	1.7883261628160412
-0.3544876455942237	0.6449641195155044	-0.7107935177443045	1.1532866130633765	1.3060493676157867	1.018367295164006	0.7561897546257288	1.4231791439516592	1.0355035774069932	0.5426156543276698	-0.16846922691894287	1.2773392617333554	1.5972897405839654	0.5654999481612576	0.38781877092380507	0.8049799187951608	1.751123613818997	0.309566574024057	-0.5959132417458826	0.13489065825206786	0.005128587843836994	2.3572594173893124	0.9758790710718511	2.040018542695987	2.2687060200478673	1.2178251342009478	0.9902469858188723	2.577802187003465	0.6061857863738613	-1.2400528431991333	-0.1505315262322755	-0.05567373277359854	0.7345762782051916	1.7176009217803534	0.5654999481612576	0.49836064532362906	-0.09333508740990895	0.7318995519446267	0.3313065606604629	2.505389609434988	-0.28773264774576063	2.444270794378942	1.2410255273713833	-0.3547758881811789	0.6032402761441046	-0.3862651719065574	0.5114327268909817	-0.36367044657655867	1.423347084165338	0.9005842595076224	-0.2577003606468855	0.683282983817641	0.6258145981826436	1.4748702371908389	1.1633369489168779	1.7163806653751241	-0.2952537727413379	0.7692618361930816	-0.13533366532284408	0.21596851399714584	0.20420605836623068	4.149018886617368	1.244853806588867	1.093970035906957	1.5279800625047872	0.3767178243643589	2.6854328511958303	1.5840695291558307	-0.3146329133904477	0.5381009739731432	1.8464337936233217
0.8749125497526578	0.24917804546014632	0.2309246051507959	0.3722381382173735	0.8614731293909967	1.015623809218255	-0.38153366415900664	1.1544935721905332	1.507218071056358	1.0788686691146059	0.08010171541621229	0.8327630235085653	1.20034155134843	0.40860578238824835	-0.05675746730098496	0.6480857530221517	1.4243304112505903	0.5455587341523521	0.058122808697437044	0.9781687083339158	0.1269478245398484	1.1887643399378236	0.9169653136590457	1.1491552018427778	0.9768319214358738	0.8910319316325411	1.1518065511643978	1.306547375594207	0.8249037655593354	0.2249134234605151	0.0980394161028797	0.19289720956155668	1.0784574003446716	0.867559575447399	0.12092370993646749	1.3755402470811584	0.5607009630334107	0.42547365220065386	0.5057695308418961	1.004760696960884	0.8771290264635496	1.7765510048399427	-0.024531262923236916	0.07871739264798834	0.62866766716505	0.4570128781752907	0.06685648866619165	0.1725825682103776	1.4062148607674876	1.015623809218255	0.5504863696236924	0.10517535296832825	0.586703468066018	1.1700559413412075	0.49561715937787826	1.1540213914939506	0.29959340631165104	0.5335867925669582	0.5187023851204755	0.25690009155405663	-0.42269173665251397	1.244853806588867	3.7044426483925776	0.398079369401261	0.3902566437200519	0.4021452153853043	1.547709432411095	0.44634611037109545	-0.008903557215343796	1.1921370244164629	1.9614733433339544
1.2348544028367385	1.3180154360723115	1.284013638794822	0.10357133187908005	1.3267754981329036	1.5090970549268583	0.6715553694850194	0.8530369430292489	0.5454040841581194	0.05251616107879595	0.03457846039212861	2.0865227526147425	1.724351520917115	1.6158454958595327	0.5908664582348767	-0.0905846825618773	1.9541713011300685	1.167540229074876	1.3988939147932442	0.05025627311135849	0.9922952339205806	1.0097096922892173	1.1789267583829226	0.815949874366913	0.7265142537657768	1.8095308113038024	0.7878295650217795	1.3945555131946459	0.6150774592439755	0.8347970210135297	0.5633417848447867	0.14737395453747304	0.021333233642107995	-0.15879293258841087	0.4808655630205482	0.41372626018291964	1.4218989888673315	1.445772863021689	0.6033471194584857	1.6523846224967458	0.3207801476734754	1.9541713011300685	-0.16536469775164553	0.09610796303447396	1.2337319782821157	0.13523624652304883	0.7144804142020533	0.880831115562674	0.7101040396022544	1.2214149824750773	0.6384945072241314	0.7527992785041899	0.7547543133399933	1.08008092374629	0.4500939043537945	0.6384945072241314	0.32468771850152073	0.11485929165293143	0.5095467742672667	0.8244813094163819	0.9180793694432929	1.093970035906957	0.398079369401261	4.352066573928439	1.0378805692559134	0.6567265528115588	1.8588611213257438	0.037917361657643374	0.3633083884605512	1.146613769392379	1.5794778516886578
-0.005112004137102854	0.4835141372066345	1.4303415929408712	0.6553643941332938	0.9622778285129623	0.26913064795301694	1.5110305041910141	0.9993648971752982	1.7903443269722783	1.585138476344736	1.2795187032062876	0.9335677226305309	0.43031789267299786	2.013487878286488	1.8358067010490358	1.1543555602522815	1.812817182824337	1.113197487758774	1.5452218689392934	-0.4965629533025376	0.3545042293009578	1.0018869666080081	1.2000915695749659	1.8785685603871174	1.7707838011177846	0.3632279713321325	0.8696189980302576	1.9463485754488596	0.6560448977321985	-1.1783592741937934	0.6043092233330097	1.392314197351632	0.5731262958963217	1.086147310225748	1.3203406977265428	0.560054214328969	1.0181806060941085	1.3689572658535285	0.23884944983854442	1.9164956122991783	0.46710810181952456	1.5896736315101272	0.8564319937483038	0.11238278893232541	0.44179029383523477	1.0617227582186732	1.9594206570162123	-0.014294805119437868	1.2618971018564682	1.6554250090729075	0.4971403889183997	1.1504416609311454	0.3510359305667706	1.0257381824301879	1.0018869666080081	0.27399683760418986	0.27034497718541894	-0.07528499082223221	-0.19142313197388774	0.6831271911106502	-0.13956548073659383	1.5279800625047872	0.3902566437200519	1.0378805692559134	5.597006816742598	0.803054506957608	1.4943634517058022	0.8128539752260666	0.24605182173388004	1.2929417235384284	1.2149801820687165
0.006776567528149636	1.0186508526364348	-1.5535021089478673	0.7160431299679783	0.5433834840857605	0.4633407764122241	0.39898897920386683	1.465508741118147	-1.1934993749164602	0.3504946292652564	0.24158515037286246	0.970148906886155	0.7423110567885886	0.8214036456258046	-0.0494247121715932	2.0623321564741697	1.131558573929644	0.3578309067103594	-0.5223311010752901	0.8890411972757454	0.5980712547302575	-1.576491627172566	1.0841467697303333	-0.006662852833511469	0.866381640908882	-0.13570908076860566	-0.4655660782710994	-1.037495126439879	0.5026094889720674	0.6335875695142092	1.0104896025083012	1.1165206965651036	1.0550184968073097	0.26178785769038193	-0.4107400356668278	0.6207329501636534	1.3807260493725304	0.4953267643113796	0.9521840048784374	-0.08651883657783396	1.2899268897011058	-1.3941700703786115	0.012654455355836008	0.5929720580628975	1.6116077313250163	1.3783348681905583	-1.0244230448725262	0.6525197342855622	0.5467369412860938	1.0919494358345982	-0.6949438437422839	0.15902812373261294	0.2121016124974394	1.3621227996699379	-0.5956623741608397	1.5386483777648103	0.6737124149840958	-0.22005022920235656	1.0660599187081201	-0.40359652589220696	0.7886138228028137	0.3767178243643589	0.4021452153853043	0.6567265528115588	0.803054506957608	2.6131631148538594	1.283108472056845	0.6015989955771094	0.6775901364992533	0.38853956332952577	-0.15942560738592174
0.8158685479327273	1.3998048690807896	0.6418842325766011	2.064131611105243	1.5601148292685827	2.253262009828528	1.4157203243866892	2.0827097137126196	1.6950341471679533	1.8082820276589455	0.4910613428420174	1.0614010941404157	1.7213020739885636	2.205859770933944	1.0473493406847656	1.9753361123221118	2.528437219236341	0.538314227692563	0.7567645085750232	1.1128749591315628	0.6405616060257369	1.466192574739106	1.7979285703305863	1.7832583805827924	2.2190890679024413	1.2329986875713947	1.1107810548471455	2.0741819469587446	0.9339389638178166	0.3357684584359822	0.3266774867347302	0.6038568369873618	-0.21533106446794856	1.764027018654905	0.5318833373622726	0.8702091426328085	0.2297232457298385	0.4934885284996286	1.1243685230459457	2.8626393073230143	1.064945102575145	2.4106541835799575	0.473439741492198	0.22340904212582918	1.7327744751508005	1.0841956140707318	1.170963296651942	0.11353856639044704	2.6706643188284174	1.8785685603871174	0.40183020911407474	-0.043480807541289246	1.1101410789185133	2.3967650714192903	1.8228675186778382	2.124596806855178	0.1750347973810941	0.7048735667273429	0.8919216845634337	0.9932821194144896	1.7110344885143944	2.6854328511958303	1.547709432411095	1.8588611213257438	1.4943634517058022	1.283108472056845	4.808549456378328	1.0540160320429548	0.5074165858682875	1.6030966518422678	2.0359607341385466
-0.5996101036272086	0.681254120920705	-0.2627687952173442	0.9081641550303916	-0.3253674515370888	-0.03768537908530792	1.0706830845281665	1.011002601255508	0.09723393881406273	0.21048181930505497	0.2795554956080174	0.3390696231404251	0.500796096776141	0.32037749012827255	0.5481614209989845	0.7140081405894342	0.11970679466612134	0.08913672858144343	-0.14788851921892227	0.643540002595463	0.37904533821707553	-0.9789054940019882	1.0755970993305957	1.21507758941006	1.2981755192367157	-0.5761106144497027	0.13202005489947838	-0.034443885161136924	0.2878599243175815	0.6838783991374048	0.5206367476088946	0.7978160978615261	0.5847639999765314	0.8593739908609594	0.0326954176764917	0.4763817386048538	0.48822102774157405	-0.24411041463115052	0.7970308602868241	0.6288503322491272	0.026760682156677013	0.8128539752260666	1.015705696634578	0.23504674620603888	0.5404393749050742	0.8445188898700354	-0.42683691170194843	0.08435427595040162	0.2619338942581979	0.927395516958279	-1.1959699992398158	-0.1372036191189058	-0.06114061212938061	1.0066042278436442	0.6950709395696832	1.2199437790612329	0.5111685470358011	0.4398790345423567	0.7722233865825564	-0.31683601648762005	0.03912630800678212	1.5840695291558307	0.44634611037109545	0.037917361657643374	0.8128539752260666	0.6015989955771094	1.0540160320429548	3.2107492480244373	0.34866130401981654	0.29297851594015817	0.6204820825786106
0.3429421967577226	0.7349415024123882	-0.3928532970972621	0.2925718373687729	0.008120785498438528	0.27543555512578566	0.4550907668665478	0.4771997166023675	-0.9883620080932914	0.40581971785976506	0.6290440739899859	0.1960817164245994	0.2062515454101037	0.4585569748430341	-1.166043185330744	0.6374123236605025	0.39508740089436795	0.2722045345443391	0.4151741594611053	0.8710350127847045	0.48113645376487185	-1.083672187897616	0.6578305249988967	-0.206990594118507	0.141242033883156	-0.09309064344321179	-0.4005753431911724	-0.8323577596167102	0.26653812849744535	0.5559892878209226	0.4694108206412963	1.029521640587111	-0.151456305473702	0.27221960851987437	0.023238903585188608	-0.06688991747713878	0.5812800771758658	0.29499902302638414	0.5235340368007805	-0.23805641369339747	0.03020757290128194	-0.4005753431911724	-0.5112873676070039	0.41443897660532225	0.3441054874839557	0.7637477015306231	-2.428723590483458	-0.0018360323722909151	0.10587390597501936	0.3696227701854868	-0.17743179187696267	-0.2932636074020843	-0.08394336817357832	0.21181048072431452	-0.6136685586518806	0.5398129402620431	0.5495629359302877	-0.36575688600712697	0.969508705421662	-0.0630545220628353	0.4421035713397367	-0.3146329133904477	-0.008903557215343796	0.3633083884605512	0.24605182173388004	0.6775901364992533	0.5074165858682875	0.34866130401981654	1.208862569242928	0.5683591221684046	-0.7752687926325831
-0.30184391210880174	0.8799294097948811	0.4404625044092271	0.3586324861615949	0.6655459205412634	0.6655459205412634	0.52115141565937	1.1080980973117638	1.4936124190005793	1.288406568373037	1.6759339757945342	1.3299829952187774	0.13358598470129898	0.6181436816466795	1.5390747930773367	0.8576236522805828	1.516085274852638	-0.6186189455022473	0.5553427804076492	-0.10014768071429112	0.3631539708804409	0.012007878076363944	0.6802161102890573	0.6655459205412634	1.0685867850379214	-0.22118600909134725	-1.0365508223755417	2.0550817755853252	-0.04615211834766474	0.3166682870625628	-0.7910349733067988	1.0955822893799332	0.2763943879246229	0.3839502941458849	1.023608789754844	0.2633223063572701	-0.8879892143116905	0.19675662052792975	-0.057882458133154444	0.52115141565937	0.17037619384782568	1.2929417235384284	-0.8265942753432857	-0.06656608338298999	0.6558840096295266	-0.21583840276475197	1.6626887490445135	-1.004173893651082	0.9651651938847693	0.6655459205412634	0.20040848094670086	-0.2449025357086632	-0.45652160117091894	-0.3696060142096204	0.7051550586363092	1.3635592907523817	0.8560022494121937	-1.0651640793538764	1.1212828724885138	-0.3067518974209939	0.662314899959817	0.5381009739731432	1.1921370244164629	1.146613769392379	1.2929417235384284	0.38853956332952577	1.6030966518422678	0.29297851594015817	0.5683591221684046	5.300274908770899	0.9182482740970177
2.185143903883023	1.025111419639379	1.0556481434994607	0.9738181252518284	1.6861966677396614	2.292332471309977	0.443189874189658	1.1842872356693102	1.4156508775308676	0.9227629544515443	0.9048252537648769	1.4751650050632752	1.354907427361848	0.5401821401769678	1.4611132516076248	0.7796621108108709	2.536736022051036	0.9898184665982696	0.47738123893793727	-0.8712564027439483	0.7080492802307625	2.8784853157730925	1.2954017493792906	1.280731559631497	1.396090351676374	2.003437542432987	2.5230737958811322	2.6702674146755587	0.37232322649651445	0.9318539261527963	0.7404413976575898	1.0176207479102213	0.8915800270148564	1.222279484550328	0.9456472482851321	0.8785079454475034	0.4203436053384882	1.6874109969720632	-0.5413091077110307	2.0526277866237583	0.0924146523781139	3.2944217237485525	0.8872036524150574	-0.7323142897548208	-0.33836826371434037	-0.6992650523426283	1.5847272075748018	0.3041589259990968	1.3980292761810482	0.993049487179716	0.8155941200369343	-0.32286407717837506	1.6627414346955887	1.1618703567547681	1.3203406977265428	0.5924505687227245	-0.1913598492456216	0.8583543793865359	-0.5661165814152984	1.2892629946809657	1.7883261628160412	1.8464337936233217	1.9614733433339544	1.5794778516886578	1.2149801820687165	-0.15942560738592174	2.0359607341385466	0.6204820825786106	-0.7752687926325831	0.9182482740970177	5.2223133673011874

==> plot_data/synopsis_sentences.txt <==
33
31
19
11
37
38
17
14
37
28
31
47
35
32
104
52
32
46
10
39
55
35
47
39
27
15
17
321
19
58
13
27
10
13
41
22
31
56
31
49
61
92
11
29
56
21
33
34
24
27
40
51
28
20
11
28
56
140
51
27
34
26
67
17
34
19
17
38
16
71
44
14
116
77
45
44
11
53
23
33
19
14
18
18
15
16
35
67
22
21
18
36
65
149
18
32
12
34
32
20
12
88
45
19
103
10
33
95
21
82
17
38
24
17
35
15
21
30
19
10
17
35
33
13
26
52
16
143
11
80
52
60
51
30
51
17
75
40
23
30
21
18
31
167
29
131
37
24
70
43
39
39
67
84
42
53
10
11
26
16
30
31
23
43
20
18
16
16
290
57
284
67
37
13
28
15
33
11
19
13
30
41
12
124
36
30
27
15
15
10
30
38
33
11
31
15
40
40
34
39
24
27
20
24
21
10
10
13
18
19
32
19
123
22
33
37
110
24
65
394
34
35
171
16
68
64
69
16
75
28
15
41
34
33
21
50
17
25
23
39
83
53
37
78
50
24
20
46
49
40
10
77
10
21
43
98
31
15
11
48
27
98
80
23
116
24
55
50
31
14
12
10
13
48
56
34
135
32
32
29
39
34
21
19
30
21
24
23
23
17
57
37
12
69
23
58
32
29
29
19
132
51
18
25
31
48
42
28
26
37
36
45
18
78
46
30
19
24
68
25
36
14
119
20
21
33
56
20
93
11
20
34
10
55
24
41
13
16
31
39
14
35
35
43
52
12
12
17
418
99
11
75
12
73
29
67
50
49
132
54
169
34
41
26
13
48
21
13
171
10
44
50
97
47
20
67
25
36
29
11
59
35
60
11
23
33
29
23
21
23
148
46
39
26
136
45
41
26
43
24
70
48
22
42
25
19
27
32
28
29
23
14
11
102
23
10
105
46
14
118
26
34
19
28
92
59
47
136
33
33
127
11
15
57
40
21
57
17
22
33
38
18
25
66
35
52
104
30
30
46
24
39
53
39
29
18
12
61
18
68
23
30
12
84
96
25
34
18
13
134
12
33
11
13
41
32
112
63
36
33
16
46
36
20
22
11
48
14
87
37
23
33
51
52
31
35
45
29
32
23
17
53
15
52
147
38
26
28
31
28
12
12
23
23
37
158
10
24
42
29
13
35
20
34
237
64
63
24
15
12
241
14
10
25
15
18
79
37
40
15
62
13
21
242
26
61
35
110
18
42
13
45
25
38
10
27
58
50
86
52
31
41
98
13
74
38
40
19
11
45
100
15
32
71
27
24
26
12
26
49
33
11
134
21
29
344
12
55
119
28
29
45
21
37
23
52
13
34
35
21
25
32
38
27
56
10
17
42
24
74
136
17
64
10
30
75
62
15
53
27
19
12
279
118
27
72
37
126
93
16
42
180
10
71
125
15
16
47
20
28
11
65
28
72
17
27
196
18
39
44
43
31
37
89
17
35
12
40
42
26
170
111
19
42
29
39
20
57
15
105
77
19
18
116
311
28
47
41
42
109
79
62
26
24
43
22
35
37
10
23
19
10
31
190
66
18
20
61
76
33
59
47
46
12
50
29
96
21
18
40
17
33
15
35
36
11
49
20
17
82
40
26
28
54
50
18
66
29
11
20
15
13
10
36
34
381
21
32
45
25
75
36
27
32
10
14
13
52
36
42
13
12
14
77
22
44
166
17
71
181
41
49
38
26
10
26
64
38
15
44
16
41
64
34
13
30
27
32
36
16
18
21
50
25
35
17
57
10
30
71
51
38
11
30
58
117
25
41
31
19
37
41
18
40
43
18
18
23
36
128
24
18
74
12
11
14
36
67
12
20
212
122
36
96
16
27
28
20
26
41
37
38
73
51
13
17
40
26
12
11
12
52
125
43
24
13
15
10
68
29
26
12
115
23
15
33
47
16
34
18
46
38
27
21
10
36
18
13
17
65
39
21
19
53
85
54
42
39
13
403
31
40
42
40
23
29
34
73
30
15
10
12
48
65
12
31
29
19
18
38
37
34
19
30
30
42
11
55
42
39
112
12
483
57
41
14
44
25
38
47
54
12
38
36
31
35
38
30
26
24
52
31
10
29
48
17
76
23
139
70
292
32
30
26
168
13
111
18
27
29
10
52
53
18
133
30
24
41
13
14
41
41
25
40
23
40
11
13
43
90
43
36
33
33
39
55
20
26
26
49
100
42
239
25
45
27
38
77
17
42
178
24
41
91
123
59
55
20
26
32
53
38
58
43
26
50
84
21
17
63
41
44
14
43
28
17
51
28
17
91
37
57
13
45
109
17
139
14
22
17
24
55
51
25
36
20
16
20
17
25
12
36
162
63
38
172
13
30
52
43
23
36
39
67
45
34
39
86
26
13
35
25
59
22
30
21
15
14
21
14
33
10
33
68
15
36
18
76
11
41
76
60
82
144
16
53
30
39
10
154
125
45
27
31
34
10
52
11
20
51
42
10
195
27
22
18
42
79
30
26
36
31
34
35
31
17
22
39
31
23
12
45
30
50
11
80
14
35
25
49
40
13
44
51
17
29
52
27
25
41
34
30
14
18
18
29
42
26
37
23
55
15
40
14
22
95
37
23
41
60
57
16
29
46
29
141
61
102
100
10
49
25
33
41
43
12
49
39
39
50
23
48
68
12
27
24
46
21
15
46
37
37
18
23
13
24
18
31
27
13
15
48
17
36
44
22
12
21
47
10
12
46
18
49
45
35
15
28
16
42
21
22
27
11
11
92
31
86
38
33
29
73
122
40
29
148
37
122
26
67
37
41
53
33
38
26
29
18
48
11
46
46
96
53
27
34
11
14
15
17
16
12
30
53
142
19
17
11
23
56
25
26
19
52
109
18
98
35
42
25
29
13
85
17
93
24
14
22
149
25
31
42
17
30
40
38
34
28
15
27
31
11
85
49
23
19
50
24
19
12
25
42
17
39
29
51
30
35
29
12
26
88
28
26
35
30
25
13
55
12
14
67
38
32
14
12
52
48
42
17
42
34
12
57
11
43
42
22
34
133
43
26
23
32
32
103
14
27
13
34
90
38
47
22
31
402
10
30
16
52
22
93
12
18
12
213
17
51
53
31
18
25
48
60
26
11
95
37
27
35
45
47
28
28
41
35
39
111
31
21
48
30
119
45
14
30
61
86
83
61
17
53
82
45
250
21
39
38
37
33
71
37
15
65
80
50
79
12
28
61
31
71
13
20
19
32
74
25
32
39
44
93
15
48
15
61
11
26
18
21
21
59
46
26
21
12
35
50
29
13
15
25
28
20
31
162
21
13
72
23
25
32
46
49
32
13
27
295
14
76
77
32
27
17
34
12
35
21
181
301
40
25
21
14
58
30
32
53
12
10
30
15
53
64
49
39
15
18
42
47
30
13
44
10
12
24
66
28
20
54
13
24
57
20
13
12
199
58
29
31
59
26
73
34
24
14
45
29
43
77
20
61
33
28
16
24
37
15
75
68
28
11
10
18
70
26
14
147
133
12
86
70
14
33
45
39
52
34
55
40
26
30
23
12
38
18
11
26
13
76
138
49
15
11
27
21
12
11
33
29
209
56
15
24
48
47
26
71
88
36
44
44
42
29
10
30
24
30
29
34
45
38
18
221
19
31
54
22
13
201
156
54
31
78
30
34
39
21
17
21
123
31
45
27
17
142
29
33
11
10
42
39
57
16
19
45
30
39
20
58
15
81
29
89
51
23
17
29
14
24
28
17
101
10
26
19
17
29
34
41
46
18
44
83
11
44
12
22
35
30
15
31
166
15
21
25
16
27
88
28
13
19
21
25
54
23
45
24
95
35
21
37
19
166
27
34
43
96
165
18
36
42
37
22
76
12
43
14
13
37
27
56
61
17
13
50
70
29
33
43
15
29
105
28
14
11
39
21
37
30
59
21
63
78
59
26
33
93
11
36
32
23
45
89
27
79
11
19
18
116
50
82
96
17
24
29
74
14
32
11
21
29
31
52
89
29
35
22
11
33
56
49
19
26
21
39
30
79
48
11
13
105
33
38
44
38
25
40
126
26
42
197
11
124
45
97
74
41
37
30
33
639
40
20
32
23
102
20
64
45
40
75
51
27
63
21
11
19
24
83
24
25
62
54
25
16
28
128
26
33
21
16
14
10
38
256
127
45
24
13
18
27
37
14
54
52
42
65
35
44
33
34
34
29
40
26
32
33
35
93
40
23
10
18
23
11
38
45
28
36
28
371
12
20
36
42
24
67
12
38
55
53
28
40
17
37
13
20
11
47
21
11
30
32
59
21
100
17
47
34
24
23
85
33
14
18
26
14
12
28
21
39
32
34
10
35
28
12
34
30
41
66
35
10
13
10
20
37
70
23
13
43
24
42
13
38
19
38
43
17
36
13
26
37
27
27
24
109
31
25
36
227
34
87
11
19
24
68
128
29
202
23
33
11
27
35
14
33
19
32
38
28
31
47
33
30
21
13
40
15
15
13
16
31
24
71
32
23
16
22
29
17
71
65
30
78
26
11
83
17
106
25
88
10
12
10
14
96
36
17
13
27
24
33
74
41
47
33
16
30
13
27
17
84
16
178
20
11
28
17
41
79
62
11
18
27
28
10
40
33
37
25
41
119
33
27
55
23
64
45
34
58
46
15
14
46
208
37
38
22
43
11
12
12
128
95
43
31
19
47
31
36
16
17
49
51
64
13
36
27
93
215
29
100
12
13
38
10
24
30
97
32
28
27
29
60
29
31
26
20
37
30
55
18
38
25
10
65
73
13
141
35
107
41
37
16
52
29
33
21
43
50
10
21
20
30
24
31
53
11
18
17
60
16
81
21
17
58
31
10
20
65
278
27
36
15
19
12
45
61
28
36
67
18
43
23
10
25
28
33
35
21
34
42
37
31
26
116
31
82
21
15
17
44
150
22
30
28
30
19
39
54
36
15
34
34
45
21
47
64
34
14
32
42
38
85
52
16
16
27
34
33
26
40
62
17
44
50
53
33
14
26
52
24
21
19
52
45
236
60
49
103
19
71
15
35
114
81
44
35
42
70
30
42
40
220
23
37
50
31
10
10
12
68
276
21
48
14
14
93
33
31
20
20
12
21
29
18
13
16
72
55
27
378
13
27
30
10
35
68
12
79
22
45
36
51
34
119
38
73
34
29
39
33
153
10
25
32
33
20
27
16
12
29
54
54
63
52
24
34
41
58
30
31
36
37
86
54
41
64
43
23
30
205
44
28
11
20
36
94
19
18
18
42
32
19
24
77
11
19
295
32
11
51
27
26
36
11
45
37
35
21
12
50
65
34
24
23
80
138
28
18
88
51
65
21
39
19
38
21
29
20
10
18
32
73
28
78
51
19
16
15
15
17
15
10
19
41
208
21
10
31
79
66
28
12
17
77
14
125
45
30
10
35
31
39
143
18
85
26
34
29
22
52
33
31
14
24
20
16
12
15
43
61
16
14
49
50
52
32
33
31
23
62
17
25
42
37
33
10
27
60
166
62
13
10
33
20
36
30
14
36
12
19
19
10
88
108
12
18
16
62
122
25
33
39
63
30
39
41
38
13
74
28
37
109
83
54
41
20
14
44
36
29
26
61
18
26
20
37
12
12
38
26
50
71
44
26
47
12
28
34
23
37
33
39
10
27
40
20
30
34
41
27
51
75
17
17
49
15
47
26
33
26
11
12
17
44
35
17
23
12
43
40
40
10
33
40
145
20
17
21
39
31
38
70
64
26
23
19
12
12
42
189
57
172
58
29
32
13
50
10
16
11
34
11
13
17
40
48
29
102
34
90
101
12
22
25
32
30
14
35
55
26
16
18
20
20
30
79
41
158
33
12
22
26
34
56
21
25
41
17
11
34
72
15
39
133
17
75
61
41
46
42
39
12
41
184
63
45
49
175
37
31
13
27
45
78
23
20
12
15
19
42
70
10
59
97
29
19
64
31
26
112
19
115
265
16
280
42
32
56
14
14
19
17
14
30
27
50
63
39
50
98
58
56
35
21
33
17
72
23
10
90
13
33
23
36
25
28
25
26
41
17
16
48
38
26
28
42
195
16
11
21
11
27
31
27
40
61
32
34
108
67
32
46
95
28
123
41
45
230
24
55
18
33
47
32
14
15
31
11
41
33
19
15
41
38
24
13
24
35
35
24
27
36
35
27
20
18
88
16
15
25
11
22
46
40
18
25
48
41
36
57
17
26
24
13
28
32
47
22
49
51
65
16
10
49
38
61
55
31
33
43
83
50
11
47
27
31
32
34
24
28
25
25
39
32
16
45
33
42
18
42
14
42
51
24
29
88
26
67
59
38
13
54
17
72
69
37
26
29
44
19
50
19
41
15
205
20
50
13
20
15
28
40
30
50
155
30
36
51
23
16
17
15
69
14
401
15
57
22
135
61
80
21
19
17
63
176
38
34
18
10
81
17
92
10
180
17
65
27
19
63
65
12
139
58
47
181
36
11
79
55
18
15
225
25
37
23
10
18
36
34
40
20
29
23
56
31
12
121
35
12
71
28
34
36
32
23
29
83
31
11
44
47
24
46
26
37
59
10
16
20
18
43
71
170
48
27
23
52
29
17
20
18
24
14
76
36
47
31
21
19
34
18
45
35
23
53
173
41
43
44
24
18
10
17
142
436
53
21
172
44
77
25
39
49
24
92
20
53
74
34
34
36
21
19
15
11
48
24
90
24
75
33
267
41
15
35
22
43
41
42
38
53
20
190
37
18
36
153
27
26
38
43
37
28
67
37
13
53
48
38
48
13
20
23
58
87
129
30
36
11
13
14
22
43
31
10
39
56
36
23
95
40
30
31
32
38
24
22
29
37
17
29
59
18
37
45
27
17
31
18
39
23
51
30
10
35
68
20
100
25
31
36
41
19
25
31
73
26
52
26
41
24
54
66
59
44
38
32
42
11
11
23
10
22
18
17
30
16
11
109
39
15
137
34
98
34
25
48
35
79
24
12
30
29
41
28
17
19
25
33
22
10
10
12
69
20
35
12
22
35
18
39
17
39
12
12
97
21
82
41
33
22
36
49
22
48
11
48
57
15
19
35
97
42
23
24
20
28
13
53
83
29
57
249
26
21
94
106
34
25
43
18
11
15
120
34
230
36
25
13
10
54
26
35
21
19
42
34
24
25
60
11
14
23
24
129
46
48
53
33
114
24
26
17
26
10
106
140
28
11
18
27
37
41
36
42
38
29
40
44
64
26
36
30
24
11
16
46
16
21
35
12
46
25
19
29
39
29
67
258
56
334
12
29
39
29
25
39
37
56
34
40
10
29
51
43
11
35
24
13
56
34
25
24
85
35
43
14
24
43
17
11
22
24
50
80
35
80
48
101
25
51
22
143
111
29
44
25
30
35
10
13
12
61
42
13
50
20
61
73
23
32
49
29
26
56
13
15
47
50
39
19
49
44
44
35
137
36
86
10
11
44
12
40
37
33
26
13
31
26
55
31
45
89
24
34
25
30
44
34
51
25
30
22
57
11
31
30
11
29
35
35
25
55
30
28
19
76
25
31
88
30
17
38
19
63
15
34
43
14
156
33
15
23
27
37
33
33
52
41
25
31
16
35
37
53
23
10
28
72
20
48
48
10
15
12
56
32
10
19
33
26
23
13
31
44
67
37
55
11
53
30
16
14
35
22
15
31
13
195
24
17
30
32
25
29
17
20
28
44
17
12
74
18
16
207
164
35
37
56
27
16
13
11
21
35
79
15
49
12
75
36
31
22
38
32
11
13
33
26
19
17
10
13
38
119
12
23
39
36
19
53
27
48
31
62
13
11
74
12
53
31
123
40
14
25
44
23
21
32
32
97
34
47
62
26
40
28
19
28
40
30
23
110
38
38
26
26
10
20
88
10
41
31
54
41
70
67
10
12
68
14
15
65
14
116
29
18
38
39
24
39
42
16
247
59
41
159
15
30
47
92
44
11
54
46
88
230
55
18
29
11
47
65
23
42
64
34
72
81
182
14
14
16
144
56
20
90
17
18
13
36
30
33
11
218
35
15
38
12
30
31
175
23
50
15
20
26
17
10
20
12
11
38
43
79
19
26
27
27
314
144
38
22
32
13
13
31
19
31
83
14
39
19
72
25
45
41
33
22
17
15
24
17
58
41
10
34
53
19
42
24
53
16
52
13
10
11
40
57
33
16
28
47
15
26
26
28
147
139
10
38
21
34
35
27
35
39
65
29
27
41
19
24
24
21
54
56
56
122
39
19
90
393
146
13
35
74
19
19
19
74
36
63
52
41
69
24
52
114
31
45
11
10
44
39
35
115
21
32
98
105
38
22
46
42
44
39
13
10
19
35
68
32
20
30
20
63
45
23
44
49
22
21
35
41
35
34
119
12
13
17
12
20
14
23
54
53
23
112
28
12
67
58
43
39
12
193
13
29
124
39
33
73
23
42
44
72
14
101
26
36
16
14
10
11
33
41
37
25
32
14
32
21
38
28
27
12
24
83
34
19
28
35
14
79
19
19
36
32
93
13
48
21
60
15
28
95
32
48
18
28
71
15
26
71
12
32
43
34
102
41
46
43
44
35
65
78
12
10
17
13
82
123
35
10
13
27
25
20
239
13
13
31
250
10
13
42
20
36
39
35
39
19
36
23
49
56
35
39
27
14
24
10
37
63
63
14
11
25
27
15
14
37
37
10
58
29
76
15
82
19
55
38
33
34
12
163
47
66
74
159
44
59
33
23
44
90
115
80
35
74
34
40
15
109
19
50
21
69
10
40
41
21
89
144
38
28
11
51
36
38
21
47
25
33
21
122
38
313
59
41
10
18
34
13
17
16
41
32
26
51
26
34
32
12
13
29
251
21
20
11
69
40
14
43
39
13
57
11
43
215
15
19
39
31
19
24
20
30
20
13
37
11
32
26
17
29
28
27
41
22
312
29
13
19
49
56
22
23
59
17
22
42
141
35
56
17
11
53
36
38
57
42
48
25
43
25
35
15
35
17
15
12
28
42
10
12
36
26
67
69
29
17
58
75
37
26
52
34
225
177
10
93
46
40
11
64
16
63
19
55
71
156
32
49
11
14
82
35
22
42
10
23
35
18
15
25
31
40
13
49
83
27
34
22
19
19
52
10
78
49
13
39
36
29
28
78
40
11
103
44
12
30
40
15
31
17
47
41
25
21
92
16
19
50
27
47
27
35
11
30
14
145
12
41
52
13
29
14
16
25
24
18
20
24
18
41
41
10
34
32
31
26
67
40
71
15
30
15
19
25
17
37
35
38
45
19
12
11
13
26
41
37
10
12
37
32
28
33
13
11
26
25
17
51
49
51
18
16
49
30
39
13
17
12
19
35
37
11
50
28
23
20
21
36
12
25
30
16
145
30
17
60
47
34
81
26
49
42
25
14
52
142
55
39
24
36
12
54
38
43
51
39
20
98
37
29
35
18
16
31
58
17
50
24
17
12
46
19
410
31
32
15
11
19
21
201
21
12
22
50
26
18
38
35
26
62
35
43
16
20
14
15
79
13
38
16
135
17
61
36
30
24
241
12
84
32
23
54
32
54
22
24
22
35
22
65
24
22
31
45
41
120
45
12
13
21
139
25
65
29
27
17
19
135
15
19
16
82
14
34
34
30
19
48
16
33
21
143
12
17
21
73
31
17
55
39
14
59
104
25
44
47
39
11
49
40
26
10
31
25
14
36
23
46
30
58
24
26
24
21
15
24
124
16
28
14
50
157
26
34
58
37
120
10
29
19
23
13
88
12
53
30
50
17
30
75
36
24
24
21
50
62
42
38
24
14
59
32
31
33
11
19
30
17
37
22
57
32
444
18
34
55
72
11
59
108
11
33
26
17
186
102
39
55
54
46
44
29
15
25
10
12
41
90
15
39
38
64
53
51
31
35
42
12
38
27
41
47
27
19
27
34
42
15
15
14
46
62
16
17
20
33
83
24
25
29
18
19
43
18
29
75
16
24
22
31
89
38
15
21
117
21
55
21
12
33
24
30
19
21
65
12
32
34
25
11
249
23
35
25
11
63
37
19
29
10
22
40
60
29
20
36
26
27
63
15
26
21
32
43
27
47
135
16
10
15
34
36
21
51
40
34
33
34
11
16
28
37
39
27
135
99
62
309
24
56
16
37
32
82
42
37
32
56
108
45
17
72
12
23
72
123
55
11
92
78
67
16
13
12
11
28
32
35
283
16
67
14
42
26
40
13
231
11
23
23
32
45
18
44
31
12
24
26
33
49
13
10
125
15
10
48
11
22
122
42
46
202
21
46
41
32
30
26
11
21
55
16
49
64
21
46
64
15
24
40
31
23
20
19
28
78
10
16
14
28
14
32
114
23
19
13
111
18
52
57
121
29
43
12
40
29
22
18
103
21
30
103
29
19
148
29
12
27
13
16
38
54
18
23
10
77
25
17
11
41
20
63
15
12
87
16
27
25
29
29
27
30
30
43
24
22
12
36
29
36
145
29
58
15
31
27
28
11
14
16
35
14
85
86
22
14
46
68
15
34
17
31
348
155
53
33
45
20
92
43
51
23
33
11
16
31
49
16
29
79
29
16
11
16
28
60
16
57
83
36
29
27
29
38
50
52
45
38
24
17
19
35
10
34
16
51
39
77
35
22
31
173
55
22
29
17
54
20
38
45
36
39
36
32
71
120
14
17
147
27
36
34
39
36
24
15
12
89
26
32
20
38
10
10
26
48
23
82
63
50
51
36
37
29
24
87
38
28
12
39
56
17
27
12
94
83
31
18
11
27
40
69
99
65
25
12
26
15
213
17
10
46
24
14
19
37
55
20
26
18
31
51
45
34
23
102
136
68
37
35
15
231
144
19
13
10
20
54
51
21
11
13
18
26
38
30
17
14
94
37
14
33
30
16
11
39
223
60
80
17
35
35
28
21
12
10
54
10
34
50
57
34
27
40
38
11
44
36
67
33
25
35
283
63
34
55
40
46
14
34
36
154
39
30
14
33
17
25
130
19
10
78
14
53
47
45
16
14
29
65
114
11
59
28
46
34
23
27
35
118
19
38
165
13
74
14
151
34
29
61
182
41
39
34
45
100
79
29
1434
25
24
14
12
17
11
55
110
15
25
38
63
106
10
41
32
28
74
59
10
41
11
291
29
34
14
26
15
41
74
28
15
29
29
35
31
52
44
48
64
56
253
15
164
11
27
55
33
10
111
25
35
31
23
14
57
17
40
29
40
14
10
27
41
19
11
132
27
28
41
22
22
21
14
22
24
154
35
33
15
24
82
20
12
39
23
21
30
27
26
36
17
22
71
16
45
23
37
21
41
15
22
68
29
49
65
13
21
16
37
24
42
12
16
25
15
28
33
15
42
54
28
26
33
16
16
10
86
17
16
13
14
28
10
33
13
28
16
32
35
21
29
37
14
20
42
52
20
19
140
14
92
37
22
29
27
85
29
28
25
28
22
54
40
46
13
24
32
78
23
11
52
18
14
32
27
33
249
20
22
20
22
10
32
154
73
29
56
24
54
11
19
137
74
29
30
33
18
117
18
43
64
30
69
10
32
44
59
32
35
26
30
30
27
14
17
19
11
21
31
46
24
35
31
28
45
43
85
103
65
13
15
41
250
33
73
38
48
133
20
14
19
33
61
47
45
36
24
42
42
12
34
21
19
20
26
28
11
19
38
35
60
265
46
29
79
17
21
32
56
23
33
79
18
36
23
10
23
21
10
24
68
24
24
36
23
24
20
44
32
14
32
27
21
31
35
28
132
90
184
19
15
48
150
33
18
22
36
18
24
10
33
13
33
33
34
77
29
41
23
358
38
14
14
13
96
18
423
22
19
66
31
23
13
77
38
62
31
47
23
55
50
55
24
99
37
47
41
262
35
10
85
17
11
45
184
49
37
189
24
163
185
38
22
131
45
45
31
10
33
18
11
24
67
10
140
11
51
23
25
140
22
32
15
39
12
11
14
22
43
15
18
29
47
11
18
11
12
23
98
22
42
43
152
13
128
79
59
17
48
13
23
50
15
52
30
36
17
40
22
21
23
28
71
18
27
22
45
39
44
50
18
53
24
42
37
26
25
37
31
16
10
20
20
114
80
29
37
66
21
24
33
20
185
10
35
21
10
51
49
45
53
13
245
34
83
27
64
32
48
53
17
23
24
12
28
26
55
36
65
34
24
44
80
101
13
24
10
17
20
55
22
20
10
22
25
38
39
76
100
13
21
27
37
29
55
236
22
49
36
73
31
22
54
21
21
35
18
41
48
38
40
74
27
35
23
89
23
26
104
55
55
10
11
48
31
69
87
154
13
19
49
68
31
42
31
92
30
17
33
44
22
29
14
27
146
18
130
49
42
76
21
25
14
32
39
21
25
17
34
22
65
107
113
31
28
43
52
12
33
30
37
160
21
42
10
20
28
28
14
32
182
131
46
61
20
28
58
27
64
54
19
31
49
83
12
71
42
49
172
30
30
57
44
16
39
73
36
35
15
33
26
26
40
73
85
18
23
51
28
31
10
145
10
46
45
137
36
43
37
29
34
39
13
840
17
38
13
39
38
49
59
28
28
31
20
15
12
22
71
76
68
42
51
204
67
30
66
37
29
33
92
77
23
13
24
21
19
12
25
87
149
21
64
26
22
30
29
24
42
13
12
49
55
68
29
25
49
39
34
36
50
58
48
23
31
29
30
44
28
18
20
49
65
33
20
34
70
39
40
45
40
47
16
14
65
24
50
106
14
48
42
49
37
35
13
53
43
16
134
16
41
13
48
15
15
45
26
10
76
66
14
70
197
18
19
48
28
36
38
38
28
65
11
12
12
27
16
27
13
80
22
27
66
62
32
11
19
38
30
81
32
36
84
35
38
43
52
45
10
18
29
31
11
34
47
15
13
96
17
61
168
12
43
32
36
158
49
40
41
11
23
10
16
47
11
13
20
82
20
18
32
42
35
41
23
22
42
108
30
25
95
22
13
41
18
42
41
28
264
30
26
45
45
22
13
14
13
97
58
46
22
51
12
52
50
102
33
33
26
50
136
23
11
106
31
105
67
37
10
13
14
57
20
67
68
46
44
155
19
42
51
135
37
49
79
20
11
35
26
17
46
18
72
14
98
63
31
56
30
25
45
19
41
24
10
29
40
50
31
75
55
19
180
149
38
20
41
30
55
16
24
33
16
54
20
87
28
32
252
28
30
118
12
114
12
68
12
32
221
26
25
67
16
22
19
21
26
19
24
20
36
33
30
39
64
34
22
128
13
63
29
27
10
63
23
32
34
94
23
36
17
32
36
22
40
31
25
35
11
37
40
49
70
57
36
140
45
36
27
190
173
24
68
31
15
43
118
36
36
28
35
61
15
30
36
72
23
19
67
29
40
64
74
19
19
39
19
18
41
21
12
64
29
181
24
11
26
62
44
38
31
12
62
191
12
39
62
47
34
30
42
27
36
40
25
39
43
51
42
24
195
34
19
67
61
19
136
42
108
38
23
147
26
81
25
41
35
84
117
79
38
29
10
43
31
17
49
18
37
32
16
35
29
171
22
17
15
15
34
84
79
31
54
30
50
11
40
13
55
30
40
61
28
32
36
67
45
30
37
22
52
35
19
102
21
32
15
24
77
59
17
10
40
37
47
40
20
12
36
50
52
58
37
35
26
18
24
40
112
12
33
47
39
21
49
22
15
45
28
17
30
32
17
244
58
18
40
16
39
34
19
53
20
115
21
26
29
20
37
31
34
23
41
43
37
33
78
28
15
164
18
17
16
51
10
12
10
220
32
200
35
21
251
52
45
18
132
29
270
36
45
112
73
33
23
34
200
46
16
28
80
76
13
81
67
11
21
13
35
18
83
16
43
16
24
38
54
29
60
15
12
35
54
21
29
204
54
49
104
38
26
47
34
34
214
20
69
37
26
25
13
16
32
30
40
18
23
26
17
76
15
23
29
40
35
29
27
56
33
14
111
13
101
27
41
54
49
28
25
14
14
17
20
10
20
29
14
42
37
11
28
40
51
64
12
32
53
29
15
74
11
46
122
17
31
33
20
20
21
25
10
35
35
18
97
62
12
87
19
35
53
22
124
13
48
27
24
25
45
47
24
130
93
25
36
27
25
50
29
53
33
26
22
43
17
12
46
57
20
132
337
60
84
62
23
18
30
20
61
15
26
22
32
47
18
29
10
28
242
29
34
26
26
39
29
35
17
46
20
25
15
25
14
38
25
54
38
35
21
18
64
44
10
10
37
183
50
21
19
34
41
69
41
11
37
31
12
37
46
144
17
45
29
32
37
49
16
15
27
41
23
34
145
50
23
14
38
57
36
123
97
42
31
36
63
11
37
27
55
29
14
29
99
12
23
68
20
69
45
60
12
26
134
46
40
27
20
36
20
30
34
59
78
25
39
64
39
14
29
27
21
29
12
11
22
13
54
38
13
245
40
203
45
24
30
30
15
68
52
65
26
26
262
13
84
57
32
52
18
55
29
18
14
69
14
10
25
38
38
12
34
46
32
39
46
10
23
53
28
66
11
31
10
31
11
29
31
45
10
23
24
31
24
24
107
28
14
24
10
26
16
23
57
52
85
31
11
24
12
15
49
34
33
106
46
22
36
12
20
113
30
49
58
13
18
10
90
36
37
48
263
36
39
35
70
36
30
23
22
35
45
34
38
13
68
26
14
39
168
22
16
35
19
43
42
46
80
24
15
24
34
33
11
12
12
38
26
27
26
15
40
23
44
83
35
21
39
22
34
43
30
22
23
362
36
60
40
23
28
37
56
33
31
10
26
16
29
31
36
21
50
16
15
15
50
45
211
32
15
15
23
56
22
66
39
20
63
14
18
14
52
47
11
30
25
18
15
33
17
19
46
32
42
36
14
31
38
56
20
25
35
35
45
95
16
11
114
25
10
79
33
14
31
36
33
26
16
43
26
12
35
33
26
18
129
66
30
73
48
31
12
22
17
453
20
44
44
55
10
34
24
27
186
15
20
43
20
36
30
22
87
33
38
17
31
10
37
19
39
30
29
28
34
21
63
26
38
18
25
70
11
28
15
10
15
19
35
20
10
30
41
48
38
73
53
54
13
66
24
175
35
23
33
41
38
26
58
53
55
51
114
56
78
64
52
33
58
11
28
35
36
15
87
28
38
51
40
38
31
168
35
46
19
42
29
14
26
32
12
71
34
16
34
10
14
37
13
32
412
12
30
10
12
62
32
64
25
17
35
34
17
83
42
14
40
14
73
178
36
33
18
32
24
18
31
20
39
42
12
32
263
19
196
84
17
42
118
41
21
19
34
35
13
22
29
26
57
13
42
12
16
23
72
34
28
45
11
254
10
29
93
43
26
11
11
90
76
182
19
15
236
36
12
44
25
18
50
15
32
50
45
14
13
42
55
20
35
36
21
37
31
27
28
19
11
32
37
28
22
14
31
38
32
96
10
35
36
23
35
40
15
27
25
26
11
39
129
46
30
21
32
301
27
50
30
13
42
34
12
25
77
29
10
31
49
54
20
18
38
190
57
61
41
14
28
190
42
11
13
29
10
14
34
43
30
130
27
12
19
13
13
17
123
14
27
42
54
19
44
200
11
26
31
37
36
19
10
33
148
59
87
21
39
86
34
30
19
37
61
44
12
13
17
47
28
44
35
82
39
32
27
52
17
21
44
357
24
20
29
28
22
44
31
27
17
47
68
285
28
50
67
120
29
18
38
24
35
16
17
17
20
168
14
23
23
45
52
39
24
30
16
47
56
11
71
68
35
62
20
15
34
70
36
144
38
49
16
29
21
39
14
11
20
86
29
20
85
39
26
64
17
10
204
30
14
33
40
30
45
63
47
43
35
22
93
12
20
21
59
59
47
39
27
20
35
11
40
35
141
46
30
22
170
22
151
98
17
46
12
58
25
32
12
11
90
84
41
23
17
72
46
30
48
109
23
86
33
21
17
25
198
47
36
11
16
30
48
19
13
39
54
32
50
22
15
51
38
79
163
36
35
48
245
63
27
29
12
19
82
24
30
11
44
161
10
25
11
12
18
29
57
16
34
15
12
55
29
20
24
34
38
12
44
15
39
14
32
32
30
13
32
26
12
12
11
185
25
17
65
16
17
44
20
24
28
48
28
42
13
23
27
52
26
10
31
12
33
204
14
51
26
42
27
41
16
12
110
16
10
16
11
46
21
44
97
47
51
193
23
15
22
30
12
28
23
70
21
23
39
82
32
12
42
14
18
33
21
64
20
25
43
59
24
32
30
21
24
20
49
24
12
18
31
56
258
67
15
37
10
103
16
29
80
46
49
48
40
25
29
80
26
27
23
11
111
39
35
83
16
28
33
23
42
59
31
45
20
24
22
34
40
13
10
58
57
14
22
34
24
21
33
14
14
32
26
13
21
36
39
37
63
43
24
99
44
30
19
22
17
97
23
57
13
41
11
10
22
74
112
27
18
21
28
64
13
18
12
34
17
19
18
15
126
52
79
10
30
27
17
34
59
13
39
112
25
28
40
16
44
50
18
22
15
75
97
17
44
138
33
127
22
29
20
41
67
33
40
27
10
16
10
26
90
11
50
50
57
45
39
62
201
14
45
19
57
29
283
31
28
184
86
21
48
96
50
19
143
36
22
12
47
38
62
30
13
124
45
40
76
48
101
100
72
72
16
14
22
72
31
30
11
33
33
32
46
94
27
53
58
12
22
32
89
12
11
27
18
24
45
19
16
32
38
26
21
15
263
30
38
31
96
13
51
32
105
157
64
44
24
52
37
11
12
12
45
243
100
36
54
11
33
105
28
84
44
11
24
11
53
37
47
33
67
209
30
70
18
28
34
18
20
22
15
19
24
12
15
35
73
42
42
25
44
28
73
44
28
27
29
10
80
39
38
11
72
37
25
26
22
63
19
50
27
10
70
11
20
20
32
60
96
41
27
31
36
92
38
11
32
247
16
18
130
15
57
15
15
49
18
10
91
169
22
47
25
37
27
11
11
44
49
83
23
14
29
26
24
33
21
22
61
44
12
24
26
34
24
20
33
30
184
52
31
22
57
182
38
40
31
60
34
31
26
44
49
14
22
19
117
17
78
20
39
30
19
11
62
29
21
11
19
14
29
14
36
17
33
32
51
30
18
74
27
71
82
18
41
22
45
15
31
20
143
27
12
42
110
40
36
41
22
32
46
30
19
15
13
53
59
39
53
54
14
31
38
38
41
21
24
36
52
14
58
155
49
77
70
41
14
39
17
63
91
24
37
15
62
171
26
32
38
27
14
34
26
18
18
26
15
58
11
13
58
14
61
50
24
57
57
39
39
31
29
23
39
23
23
12
24
42
14
51
29
27
32
51
16
42
11
93
57
26
109
66
48
119
10
27
10
53
32
40
39
10
27
33
29
32
90
14
68
27
15
25
30
22
25
27
34
25
49
13
143
37
11
41
14
10
29
29
35
43
36
54
25
32
25
15
20
18
31
21
38
148
50
40
31
42
42
35
25
36
58
13
26
18
15
37
24
10
107
21
13
29
29
51
10
21
27
13
26
53
31
32
140
31
15
35
22
18
36
19
30
23
153
16
57
49
10
62
41
23
31
19
78
35
124
102
29
32
33
11
73
14
16
37
26
27
64
18
29
25
119
17
49
46
27
10
67
23
12
30
20
126
11
23
11
120
30
39
82
22
54
23
40
11
54
13
11
45
32
23
36
23
39
10
35
34
38
47
35
45
39
15
19
17
43
28
21
43
53
33
72
42
47
25
25
52
14
25
32
24
29
47
24
122
22
27
136
19
48
48
127
29
17
28
36
21
48
48
18
18
27
31
37
50
32
66
27
11
36
23
63
39
16
42
30
33
42
50
32
13
72
12
58
22
37
35
37
30
10
52
31
36
32
36
49
25
43
33
17
18
26
21
35
18
11
10
83
55
19
33
25
30
17
45
25
20
15
31
169
66
30
24
49
84
31
68
29
29
30
29
32
171
35
14
20
60
32
35
18
37
104
38
15
82
47
34
94
32
11
42
68
12
29
37
30
22
31
24
37
45
22
31
45
22
418
25
21
38
14
14
66
11
23
32
24
34
109
11
31
33
40
18
15
13
208
367
71
18
125
27
69
22
36
98
20
51
29
99
90
34
39
55
14
17
24
34
42
58
179
141
15
24
22
31
41
39
16
49
45
19
49
23
20
14
47
34
14
36
268
13
29
40
11
14
12
23
23
24
82
14
11
30
22
268
26
106
17
32
129
106
20
10
47
39
16
243
42
28
14
12
40
25
188
53
14
35
27
26
26
21
41
52
39
34
12
85
34
35
29
23
15
38
50
41
31
71
50
59
30
11
20
18
30
79
20
14
25
44
36
76
10
12
24
14
20
29
38
37
13
34
31
20
57
21
33
14
29
99
14
43
101
10
12
216
42
121
41
41
42
31
31
10
38
16
12
13
32
45
48
19
16
20
40
55
14
28
48
24
27
21
113
10
21
10
33
31
22
49
55
35
67
28
14
16
15
12
37
22
23
41
54
17
12
65
34
22
22
16
72
37
34
30
22
36
34
43
44
26
56
140
10
14
10
62
34
32
11
13
16
16
28
22
28
30
37
33
19
23
17
38
31
10
125
16
67
31
32
56
44
46
36
24
29
208
23
20
40
26
20
29
33
54
14
18
27
29
18
19
16
18
11
19
51
31
13
12
73
21
24
72
214
26
20
24
11
10
15
37
24
41
40
14
16
448
181
13
33
49
19
61
49
33
45
10
20
59
48
33
72
52
36
63
58
41
52
10
32
29
141
35
11
29
48
29
52
42
32
13
72
40
54
30
83
27
47
59
121
28
23
72
61
21
34
29
13
67
94
85
16
38
17
36
137
35
21
24
121
13
31
36
41
40
23
10
26
10
34
28
45
31
24
49
39
36
16
10
64
47
41
72
10
42
83
45
42
42
28
30
188
32
57
15
20
17
38
64
22
15
39
41
25
29
37
34
22
12
11
19
31
51
12
14
14
30
10
28
27
48
13
28
14
18
34
24
31
20
34
36
53
37
48
191
114
21
21
35
14
111
12
23
13
16
28
15
33
27
53
31
15
34
12
46
76
24
20
12
45
27
18
23
69
19
34
39
10
40
23
23
53
33
21
44
29
35
70
28
13
17
43
37
33
32
29
91
31
94
26
46
27
67
35
53
60
49
29
44
27
32
33
39
71
60
38
78
27
22
81
31
35
35
23
16
30
27
45
42
201
46
90
27
257
58
83
37
35
12
31
12
43
50
29
35
23
11
70
24
38
36
11
26
75
25
16
57
28
14
36
13
32
13
76
14
83
12
12
116
42
69
21
28
12
41
150
31
33
45
21
42
111
41
25
17
33
41
22
17
240
33
141
83
41
23
20
13
33
36
19
30
91
28
32
16
328
27
36
43
45
33
15
20
176
44
31
23
184
56
62
27
38
12
41
13
54
55
176
16
11
26
30
35
112
94
21
74
13
23
156
13
27
40
38
14
29
13
82
32
44
31
38
21
20
23
76
33
35
45
12
125
31
50
72
33
37
53
24
24
35
29
22
87
14
14
95
35
42
48
42
38
12
15
10
29
45
32
35
67
24
17
42
35
40
37
38
18
16
13
36
34
91
31
42
252
12
57
90
24
30
11
15
108
28
62
11
28
414
64
46
29
33
10
32
202
26
11
48
11
62
23
42
32
21
40
21
42
60
45
22
237
34
13
36
14
33
79
49
24
34
36
62
15
36
10
21
84
11
101
18
46
23
19
33
194
11
33
49
17
68
30
22
123
41
12
34
27
40
28
19
39
22
24
45
14
11
11
36
53
42
39
37
12
34
65
310
48
37
23
20
24
11
24
32
17
29
38
36
16
67
39
14
12
61
42
14
32
30
85
11
32
45
41
27
55
23
31
45
171
101
46
48
56
41
12
27
71
10
12
13
26
28
42
12
10
50
38
30
115
41
23
29
42
92
37
33
11
58
52
39
37
52
33
11
91
40
52
43
37
135
17
35
25
58
10
10
21
23
17
102
72
117
23
82
20
67
74
14
27
48
47
17
30
31
24
11
89
30
29
93
33
25
160
45
82
17
17
16
33
89
53
64
30
14
12
33
32
118
27
22
11
13
33
52
15
105
66
12
46
44
30
10
31
66
25
15
49
20
29
18
25
181
54
27
38
71
15
100
26
64
46
11
19
43
43
24
19
22
50
18
60
50
32
39
22
26
14
40
37
28
14
39
59
19
51
61
42
125
16
12
125
22
110
40
24
10
41
83
53
12
41
15
35
41
197
102
45
12
17
14
30
17
23
37
28
41
16
17
62
31
18
58
23
26
48
27
37
30
39
32
43
58
36
18
44
37
50
67
41
12
27
69
237
29
36
18
35
13
20
48
263
20
114
40
62
27
66
77
26
20
51
38
40
29
21
25
30
12
19
151
32
69
14
45
40
30
55
22
45
135
21
42
19
79
17
20
40
10
20
17
110
71
14
109
49
45
34
38
68
95
378
60
42
14
36
43
20
54
18
23
32
15
43
33
14
23
22
18
28
19
36
17
40
24
12
47
33
19
10
16
24
91
14
27
21
19
19
34
32
46
28
51
55
32
34
11
38
36
60
26
103
12
23
20
43
19
27
97
32
48
60
18
10
34
23
37
27
10
64
39
55
30
31
79
41
54
163
15
22
13
22
27
21
56
31
16
25
18
22
22
135
16
36
18
33
14
36
24
187
62
39
193
42
38
42
10
126
114
28
27
13
35
17
18
54
90
31
10
129
13
46
37
11
36
59
14
77
33
64
11
56
32
70
52
112
17
47
52
24
11
30
33
23
70
34
12
62
11
45
15
40
89
25
33
37
57
46
175
20
72
58
40
29
19
11
36
16
17
60
27
61
29
29
16
60
21
12
54
23
21
35
41
75
19
40
27
12
21
10
19
135
50
13
11
47
106
32
42
33
32
35
27
267
51
14
18
61
24
44
53
31
19
19
51
21
47
29
43
38
59
244
32
117
16
17
22
26
71
11
91
16
42
53
52
26
32
14
22
53
33
14
11
49
10
24
55
10
51
24
333
24
20
17
80
34
24
42
46
21
21
46
22
47
86
119
29
50
210
11
87
27
14
45
20
16
95
38
30
111
27
243
10
32
63
14
89
24
53
29
109
128
46
24
12
111
325
89
32
160
55
39
41
15
20
13
19
29
71
29
16
24
41
19
31
38
24
132
57
37
39
29
15
33
27
10
25
55
15
26
122
16
16
28
31
26
30
121
22
10
18
15
28
36
45
116
37
34
33
25
34
79
11
55
41
35
42
17
23
25
35
35
90
30
62
42
46
34
71
10
25
36
22
20
21
35
31
37
83
31
31
20
80
16
16
38
46
40
33
37
15
11
36
18
54
25
16
12
26
42
18
138
103
126
31
12
12
45
58
15
21
56
43
65
11
44
10
30
26
61
26
56
10
47
33
25
108
46
101
31
18
25
20
24
41
70
26
14
15
72
39
17
39
60
20
33
128
28
34
19
36
49
42
15
28
39
17
16
13
15
27
33
44
77
33
10
41
11
151
11
12
20
28
42
17
10
25
44
23
40
16
21
11
45
11
37
32
31
22
19
13
20
241
20
37
52
63
31
14
360
11
26
21
35
22
14
12
25
30
29
42
28
36
43
41
18
38
15
25
51
30
95
43
28
46
31
30
36
84
14
26
16
66
36
329
35
26
19
55
14
21
12
13
42
16
44
133
32
14
48
227
44
110
41
42
47
124
34
17
38
25
42
21
85
156
23
11
34
24
23
19
26
52
12
64
10
11
66
14
12
37
19
32
57
18
37
23
49
53
60
12
56
48
18
20
41
90
45
11
80
13
12
11
33
100
72
34
102
36
63
13
24
33
31
22
25
40
15
69
51
41
35
24
61
21
22
25
15
28
63
34
42
29
53
40
49
242
34
28
305
10
13
16
46
194
31
47
39
146
13
16
42
43
31
15
28
41
21
34
69
56
45
65
14
24
96
48
33
41
25
34
66
21
11
64
13
45
95
83
10
10
30
27
31
45
35
23
19
14
34
47
47
15
31
39
37
10
33
17
77
19
32
37
41
37
71
28
31
80
10
37
34
19
32
47
25
34
25
48
73
42
48
29
34
27
41
11
19
37
19
17
25
10
33
27
109
76
62
41
55
27
68
142
19
24
16
27
21
30
46
52
31
37
21
17
17
15
13
32
30
30
24
14
10
34
27
50
38
24
39
41
40
25
43
27
40
13
61
46
83
62
12
24
12
36
22
37
56
77
10
31
142
125
26
27
107
40
45
21
33
31
18
10
42
34
55
35
41
16
22
10
41
29
36
29
29
22
38
32
16
31
44
39
32
15
40
28
45
11
151
39
12
18
31
24
382
23
10
34
28
55
85
14
35
32
38
13
171
14
36
33
111
24
98
34
159
46
56
42
41
27
16
40
30
44
11
36
46
31
17
270
28
39
36
24
24
22
45
71
56
12
57
10
33
64
31
29
33
21
13
163
50
53
11
27
32
19
32
115
24
20
35
11
151
43
18
18
100
15
37
11
51
24
14
32
107
292
42
27
33
26
10
25
31
25
93
58
38
60
15
208
44
15
17
11
13
51
31
32
199
39
94
21
29
21
44
12
92
12
28
21
44
49
41
34
16
43
80
14
29
65
17
14
30
10
41
27
13
57
71
42
57
19
54
24
45
86
20
34
24
33
26
249
15
39
32
10
39
66
27
37
73
16
18
17
90
44
34
11
29
40
14
16
123
31
66
45
19
239
37
37
12
32
27
60
21
51
27
85
13
12
46
42
24
26
49
20
39
13
75
31
28
17
11
51
36
24
31
33
33
52
48
22
22
70
26
83
30
17
21
188
36
14
17
28
13
18
52
27
27
75
30
40
54
22
23
17
24
22
26
11
18
18
41
84
40
62
58
26
35
22
46
58
46
21
41
35
63
51
15
106
34
10
27
43
47
14
50
49
36
62
13
52
27
20
46
56
10
50
20
85
16
23
11
10
100
24
49
26
141
43
63
25
218
35
70
48
35
27
20
17
17
53
139
42
45
16
39
24
47
13
62
39
87
98
65
34
26
88
63
46
15
26
26
13
50
145
46
96
50
12
18
11
25
85
22
104
23
52
19
12
16
13
15
37
51
28
25
34
32
52
29
59
46
31
13
13
40
16
13
37
21
26
19
54
11
31
20
20
11
17
21
159
73
19
28
14
32
115
31
34
77
31
22
10
34
26
21
26
36
25
51
30
36
27
13
34
32
20
66
21
50
19
33
15
39
528
66
13
227
38
75
101
19
23
16
39
68
38
47
15
28
50
50
37
30
35
23
26
85
30
102
35
29
156
14
47
25
304
29
16
77
56
44
55
13
14
45
52
27
65
35
58
51
46
12
32
68
100
19
12
32
76
29
22
23
20
40
58
14
58
27
129
21
15
145
36
19
39
61
30
40
11
44
35
34
31
87
53
19
16
16
31
28
120
10
16
53
35
37
29
28
35
16
31
50
48
19
45
53
11
58
30
11
20
40
14
27
87
14
42
24
10
29
41
30
13
39
12
81
222
21
37
28
105
36
11
28
24
35
17
48
11
13
108
34
25
22
33
35
18
52
35
40
18
23
47
27
86
29
53
35
39
39
15
30
13
34
21
12
29
34
30
26
104
12
10
35
73
104
58
31
12
56
33
50
13
38
19
25
20
64
91
50
89
70
18
32
26
23
32
19
25
61
65
13
41
17
11
50
17
16
63
29
45
11
29
28
29
11
14
38
36
55
38
21
32
232
198
39
50
34
20
19
18
15
27
29
53
50
39
37
27
31
47
20
42
44
44
24
27
11
17
16
12
71
167
33
35
10
36
17
26
31
82
25
17
26
45
20
74
125
25
133
14
18
38
48
70
84
176
48
48
16
50
439
107
41
57
18
70
12
29
32
52
31
12
26
88
63
28
40
51
10
13
29
25
35
67
30
28
33
54
52
53
25
47
23
70
65
34
24
59
35
70
18
19
10
45
12
63
41
80
132
22
115
40
13
22
16
38
60
17
24
10
51
10
38
32
156
10
34
46
47
34
14
13
18
31
20
30
28
54
39
34
23
30
15
23
24
115
36
43
17
22
64
33
15
42
15
69
92
12
36
41
195
44
102
38
50
35
21
50
10
22
19
36
32
19
38
18
12
41
17
41
34
36
38
334
44
34
41
48
16
23
20
104
52
35
35
70
20
66
10
20
91
29
21
24
186
56
136
61
21
39
35
198
76
37
37
40
40
258
81
13
34
16
12
20
23
39
10
22
53
29
24
46
24
35
135
11
139
28
634
159
29
10
54
19
27
30
26
31
17
11
40
37
23
21
34
142
21
24
12
12
15
51
28
24
11
11
17
10
27
26
13
72
21
72
11
43
48
35
16
116
10
13
23
38
32
20
24
10
22
42
135
73
40
13
24
73
42
34
22
19
11
14
209
26
28
29
18
14
26
36
27
53
35
12
24
44
30
48
10
41
42
13
93
94
15
31
38
22
80
26
16
33
16
10
68
26
80
79
24
21
36
24
23
212
85
107
15
32
11
26
32
11
28
13
21
231
81
112
30
28
91
48
34
20
265
30
11
26
24
27
50
25
13
19
47
32
15
14
25
13
29
41
268
27
30
19
22
94
12
72
25
17
37
29
28
45
20
43
37
13
38
29
18
31
22
25
50
108
22
16
20
22
21
10
42
27
29
87
173
75
50
81
10
24
278
38
45
25
18
72
21
13
11
33
13
35
20
31
31
29
27
13
104
23
18
25
42
15
18
20
89
47
27
91
18
27
13
85
31
87
26
79
60
45
119
113
34
16
46
29
60
16
30
32
20
42
24
28
40
26
34
35
26
29
34
15
14
23
88
38
14
33
11
47
14
32
48
47
27
17
52
44
26
29
10
19
16
14
11
61
21
46
28
45
20
48
39
17
31
96
22
11
29
36
10
100
48
53
30
24
29
31
71
59
26
44
78
12
13
11
16
18
19
42
42
141
10
140
35
21
17
167
22
15
29
47
73
35
33
36
66
10
13
43
36
29
18
41
18
61
215
46
59
33
84
57
60
63
40
57
142
34
14
91
71
15
16
41
12
26
98
100
336
72
10
184
35
24
17
44
11
44
51
22
140
68
48
71
103
90
26
93
52
42
28
34
52
34
48
14
12
14
30
251
23
192
58
39
11
36
51
36
16
38
16
239
34
65
23
37
44
34
26
20
44
52
29
14
20
58
45
35
32
15
57
28
29
16
32
12
69
43
18
11
43
68
44
10
48
70
27
23
29
35
26
32
17
37
14
58
63
16
54
73
62
34
32
23
15
13
19
172
14
38
31
10
50
30
54
143
16
163
54
32
37
36
12
74
21
42
135
52
120
16
12
41
35
42
31
23
95
24
10
76
34
11
37
38
42
36
24
127
39
45
32
35
30
62
30
76
22
29
21
12
43
182
23
23
11
17
45
14
54
46
60
31
23
29
17
11
59
21
38
43
37
68
25
16
24
34
71
108
55
138
37
30
53
23
33
12
12
58
145
62
32
22
15
30
18
28
52
11
73
47
18
10
42
32
34
46
52
35
35
12
122
22
10
32
37
51
32
36
522
32
42
86
68
35
32
38
91
38
46
38
21
164
48
12
825
39
23
43
77
30
175
36
51
15
44
125
18
34
12
15
20
22
39
26
63
38
13
27
43
27
51
19
49
30
126
30
14
35
11
48
11
44
62
11
14
44
34
35
73
43
44
22
87
17
50
32
37
29
30
18
44
44
58
26
16
10
20
40
23
102
11
14
29
23
78
50
75
28
29
29
10
19
12
52
28
12
34
25
165
39
156
38
23
11
25
13
23
41
19
63
47
65
43
48
36
51
39
11
38
11
39
23
111
21
13
143
45
20
42
162
41
18
14
59
14
17
41
46
19
22
10
33
62
48
27
145
29
13
54
30
29
59
30
49
23
27
13
20
112
17
44
12
10
11
86
16
15
29
43
13
46
21
124
48
109
164
37
32
42
42
13
32
23
29
13
21
51
59
11
43
31
37
30
53
29
27
30
11
55
68
18
35
36
64
26
73
27
20
58
62
32
27
29
14
10
13
38
17
21
85
35
133
35
39
42
123
133
23
18
34
32
18
44
23
11
31
31
55
27
43
12
38
37
49
13
13
15
46
50
13
20
44
18
23
10
65
19
25
18
33
11
83
44
20
44
29
22
30
26
27
28
20
17
41
20
24
78
48
10
32
259
27
42
19
41
26
39
51
35
10
48
33
29
133
22
23
78
32
25
24
37
73
49
360
25
23
24
10
56
18
22
26
34
10
31
21
41
96
22
40
10
30
33
26
27
108
26
30
34
50
28
14
28
55
51
17
23
48
35
28
68
11
81
72
53
21
35
13
44
23
43
14
30
189
13
14
54
41
13
88
19
28
16
36
29
27
34
30
26
40
328
28
51
47
60
49
39
61
34
31
22
38
20
76
33
58
39
17
20
14
20
26
22
51
28
83
91
21
13
13
14
15
25
38
20
36
13
45
26
40
16
21
85
42
32
16
30
186
22
32
32
36
16
34
32
21
31
53
12
154
27
10
14
33
39
31
43
49
125
44
23
22
36
41
27
15
30
27
82
91
127
27
20
10
175
19
34
37
19
17
38
11
28
15
14
28
52
70
12
37
11
29
83
130
16
47
63
28
67
20
19
35
24
38
178
37
70
300
36
24
17
30
22
51
38
33
11
20
25
29
58
36
57
43
118
34
18
15
23
34
37
42
34
97
44
30
42
20
17
33
40
74
60
31
59
85
13
24
34
46
25
24
52
11
39
17
54
25
31
121
20
15
37
32
51
20
30
33
25
50
22
13
29
171
192
35
32
37
32
32
74
38
30
28
40
61
28
21
148
66
19
13
15
23
62
22
29
28
29
18
27
35
19
41
22
126
26
27
55
47
42
16
25
11
35
16
34
36
12
21
27
54
26
40
85
12
38
28
36
52
97
37
31
34
11
55
33
47
11
25
28
265
35
57
63
88
11
58
30
54
41
40
57
10
34
162
34
64
49
34
12
65
14
24
10
11
10
93
24
33
34
18
14
36
22
56
19
181
41
76
51
23
32
56
32
48
104
19
27
31
10
162
64
32
18
15
20
38
15
56
60
13
35
21
48
12
208
47
28
26
44
29
38
40
44
45
18
12
51
90
18
15
202
12
25
10
37
24
29
29
360
12
23
12
25
63
21
22
25
23
55
19
34
28
41
21
46
10
20
18
31
112
16
22
18
31
20
36
41
56
15
129
140
46
15
16
48
25
13
78
17
14
49
31
137
35
103
36
24
88
68
21
11
53
13
42
13
28
46
11
64
44
16
41
39
14
32
38
68
221
18
40
33
13
24
28
58
34
26
28
54
87
223
20
24
50
13
38
11
26
114
13
37
25
30
22
34
68
34
41
39
21
18
54
29
40
41
127
36
10
81
39
67
102
70
39
28
29
48
36
14
69
157
16
17
29
26
116
138
10
28
26
16
42
20
40
21
35
128
121
43
246
46
115
21
17
60
32
34
15
20
84
64
55
18
28
36
79
27
128
23
17
25
13
18
14
14
35
27
17
18
10
35
39
696
14
94
11
46
246
40
15
74
28
23
63
37
82
21
31
26
25
58
48
20
39
38
80
11
105
34
29
73
18
24
44
32
158
52
14
13
12
150
25
28
23
26
28
40
44
41
30
31
31
11
22
41
25
33
11
120
41
16
77
40
10
15
46
26
28
32
38
61
130
31
10
44
63
10
27
34
14
19
26
14
32
34
36
69
15
50
29
12
43
18
39
29
17
38
24
55
65
19
22
38
10
41
100
22
41
41
24
14
269
26
51
33
107
28
10
24
20
56
19
36
27
25
168
35
46
78
28
19
44
26
10
23
54
17
28
14
32
48
24
13
11
34
54
40
67
16
25
108
51
23
21
12
22
39
103
39
18
36
12
69
14
14
23
52
33
25
70
14
26
34
65
49
32
50
22
23
52
23
30
42
54
22
26
34
26
16
16
43
91
66
21
32
33
109
17
24
20
12
49
22
10
88
45
15
36
31
38
16
12
89
10
47
36
19
80
29
36
28
11
16
224
15
97
52
40
14
19
48
32
35
10
33
33
14
70
27
33
63
114
59
44
47
26
34
53
12
33
22
13
88
61
40
51
20
14
59
30
14
44
31
16
32
28
10
16
17
23
36
68
24
40
19
16
143
49
13
34
42
82
95
27
24
113
11
37
39
10
65
56
30
21
40
11
336
17
227
40
19
17
15
41
25
59
33
16
23
28
17
20
32
56
34
36
10
35
51
37
18
43
50
30
23
52
20
91
27
46
24
80
25
122
31
12
49
34
36
19
35
15
31
71
35
34
12
15
38
12
48
38
30
27
14
90
87
61
73
29
164
15
97
101
173
22
45
29
16
24
33
30
36
49
38
72
55
67
27
50
29
35
66
16
30
28
39
48
18
73
31
12
46
72
37
19
45
30
24
31
29
21
88
36
25
11
30
186
51
29
11
29
16
14
13
39
39
23
63
24
39
43
19
35
19
15
34
46
33
63
97
26
27
70
14
33
56
139
47
16
10
71
109
12
30
33
36
39
27
15
33
23
20
57
43
23
64
35
110
413
51
32
46
25
34
42
27
207
27
19
117
31
38
68
21
26
10
135
48
47
10
42
27
45
24
26
36
108
438
48
38
21
25
22
16
41
36
14
33
25
22
40
42
62
67
53
41
110
50
30
71
28
31
12
43
19
55
13
29
17
30
13
38
44
45
11
80
19
17
35
81
14
20
185
43
232
44
36
68
26
17
33
22
22
156
32
32
18
31
25
36
23
16
12
13
23
28
36
27
42
45
87
66
49
46
36
23
22
36
29
49
103
24
32
34
47
17
34
68
32
17
180
16
15
27
21
47
39
24
46
11
32
89
17
47
31
20
116
12
18
15
45
29
13
14
22
35
67
16
25
68
48
62
31
49
35
57
70
17
40
25
30
37
36
19
50
46
42
19
89
26
34
67
43
70
10
30
19
28
131
12
40
32
31
22
22
48
31
52
10
53
36
38
27
14
37
59
31
53
16
30
140
34
132
34
33
21
83
11
32
21
39
18
48
21
186
16
33
29
27
35
38
38
38
48
10
188
58
438
21
29
23
30
58
58
49
45
41
33
19
78
15
31
37
118
24
169
16
23
27
27
16
29
21
68
36
17
165
28
26
22
24
25
35
40
37
40
33
34
38
33
38
14
81
43
32
47
22
40
32
312
30
29
35
40
14
33
11
24
40
22
26
32
19
40
18
92
17
15
35
59
22
47
39
26
23
47
95
15
20
32
13
11
36
57
12
52
17
50
18
38
25
32
23
49
19
10
42
15
11
19
104
90
34
58
31
14
26
16
32
19
50
18
32
209
18
71
55
63
34
93
42
101
36
27
21
47
29
27
81
22
11
36
26
55
182
29
23
33
36
21
11
10
15
32
55
11
41
128
22
32
14
32
52
11
15
46
25
24
33
10
44
35
42
30
16
125
11
14
15
46
22
10
64
33
13
23
40
29
35
36
52
27
53
11
12
46
51
28
27
11
45
407
30
13
27
51
31
72
34
46
28
47
55
24
36
10
10
31
37
42
68
20
136
95
10
30
65
15
22
11
40
14
31
31
19
12
13
12
57
22
84
21
48
14
93
483
50
67
16
40
44
24
170
59
36
25
18
14
43
14
206
168
41
12
22
39
35
11
34
37
40
27
74
75
17
86
31
25
40
66
29
71
31
47
11
29
29
49
72
25
48
18
17
16
176
18
42
16
52
23
25
40
41
26
157
30
23
43
23
16
127
79
178
12
99
87
39
23
30
24
10
26
94
47
19
31
104
31
15
59
26
39
31
113
18
10
37
14
82
43
22
60
53
28
129
16
19
47
26
38
44
39
35
31
43
15
45
76
11
54
39
44
36
93
221
100
11
13
103
52
76
15
21
85
24
40
33
11
10
14
37
145
65
138
61
72
23
13
32
18
23
41
45
52
44
22
10
26
144
61
42
20
11
10
45
172
26
23
55
29
35
29
43
22
22
52
46
261
22
41
26
33
31
86
11
24
21
33
98
27
14
297
14
52
11
14
40
48
31
28
14
21
106
15
33
42
42
79
27
36
36
23
12
15
28
120
19
13
15
21
20
63
17
26
22
36
40
50
29
95
84
45
40
245
29
29
28
72
46
15
36
63
54
20
65
49
17
12
13
38
54
20
37
39
31
10
41
36
113
33
26
57
27
36
27
26
37
19
82
19
98
16
28
50
45
19
24
48
30
15
31
27
38
31
19
11
26
20
25
22
31
58
24
45
24
31
200
33
17
39
44
18
36
26
72
28
32
38
12
23
10
27
18
11
56
33
11
45
36
33
29
17
63
31
32
12
45
33
26
21
37
24
38
169
28
17
38
79
89
47
18
21
22
43
30
20
31
12
24
55
40
31
44
11
56
12
47
14
20
17
41
24
19
21
24
29
16
62
41
45
24
38
26
78
52
24
43
32
51
19
19
440
42
86
27
87
144
137
12
28
37
30
27
16
16
57
12
22
37
14
23
28
29
42
73
14
10
37
14
42
71
26
48
12
115
12
58
92
107
71
10
115
18
30
29
27
14
41
12
46
181
29
81
12
40
28
36
14
16
24
20
20
164
33
36
52
12
74
28
14
15
59
23
16
14
10
52
22
22
14
27
288
18
65
29
30
59
78
75
89
29
11
41
11
225
14
21
50
15
32
25
24
50
17
81
19
27
15
12
20
60
48
24
70
43
23
43
47
21
52
29
51
39
65
33
33
44
18
62
10
33
32
148
129
16
16
97
16
29
42
105
28
23
10
27
17
40
23
12
19
74
41
20
14
29
12
11
39
10
11
14
16
41
31
42
38
50
31
73
38
31
36
35
173
10
32
85
36
45
44
24
12
42
31
61
13
14
35
16
11
87
10
30
29
40
21
53
20
131
61
31
29
25
371
91
14
31
39
91
34
643
408
90
35
10
41
191
12
29
16
19
34
52
22
16
11
20
34
48
72
50
108
32
52
38
287
24
101
113
91
14
39
35
32
10
10
64
10
35
56
10
29
49
13
22
29
61
80
10
34
11
37
58
39
43
23
16
97
34
32
41
35
11
20
36
19
14
36
61
32
27
24
32
35
21
128
34
123
10
29
23
37
34
46
17
12
15
16
61
51
43
39
33
16
13
16
31
45
13
151
13
23
47
72
30
32
50
21
29
26
301
30
11
40
16
50
27
10
10
29
266
90
62
25
38
29
38
27
34
12
38
32
71
27
18
103
61
41
91
30
35
33
13
14
64
14
15
15
63
38
48
29
23
35
41
137
34
40
14
88
56
101
25
128
38
26
75
832
31
27
16
23
17
51
53
15
23
19
48
112
91
32
52
153
39
54
45
84
40
30
26
15
37
10
13
48
15
35
34
24
28
168
12
15
51
38
60
43
10
10
189
40
43
19
180
33
37
29
60
29
30
152
32
52
24
40
21
30
38
66
32
52
21
28
33
15
39
17
52
70
12
21
23
17
75
63
17
13
30
26
57
21
43
22
82
34
36
12
18
208
17
61
20
36
42
20
18
50
27
58
13
41
13
38
53
12
111
25
44
32
18
37
12
39
163
42
209
32
31
22
103
23
14
16
20
49
24
42
36
40
28
11
37
54
71
185
10
89
26
13
50
57
29
97
22
79
10
117
107
32
13
54
35
39
15
237
16
26
26
129
85
22
44
21
42
32
26
43
37
45
23
11
14
29
92
32
32
27
58
32
23
24
25
31
20
49
59
16
19
30
20
24
17
14
29
431
18
37
39
557
24
164
26
44
59
29
72
49
46
25
36
26
19
304
25
26
33
35
21
46
34
29
30
30
12
12
93
77
11
84
16
55
45
164
157
49
52
28
14
41
46
47
22
44
83
42
19
33
62
29
16
11
36
10
12
31
42
19
27
45
29
49
34
17
30
20
17
32
11
29
39
21
41
10
115
13
40
118
45
31
42
87
58
29
14
17
12
24
70
18
11
38
20
32
28
19
10
56
27
69
38
74
16
19
46
34
115
41
32
44
311
36
13
31
134
40
36
47
19
15
23
59
30
46
52
28
31
34
86
22
29
25
81
20
23
43
32
38
54
21
36
29
22
104
88
264
83
10
14
11
59
13
29
36
12
18
72
34
13
172
54
34
21
29
25
21
21
25
90
28
236
14
73
30
20
13
43
16
12
36
24
15
17
13
23
40
11
60
22
26
18
25
32
27
38
32
59
36
29
21
18
19
11
40
21
29
53
36
35
14
41
20
16
14
11
21
27
10
36
90
80
93
22
30
28
10
60
14
39
43
10
42
47
34
35
73
88
29
24
17
17
10
25
73
59
22
16
55
13
55
75
27
37
68
40
24
18
165
54
57
12
36
69
103
10
87
13
40
38
110
22
14
47
103
202
73
38
29
93
28
33
29
34
10
83
54
71
21
54
41
42
32
86
14
19
32
65
10
38
52
43
16
16
41
28
130
17
22
20
31
24
284
27
14
52
18
114
26
80
61
32
39
70
39
12
40
32
28
60
29
10
32
38
46
25
48
21
14
11
81
27
46
28
15
20
46
88
58
61
42
13
17
14
208
28
16
58
61
37
49
49
38
46
41
26
28
33
52
42
15
71
32
40
33
74
10
32
14
60
34
16
77
22
14
33
14
43
50
15
26
34
44
34
34
15
11
35
32
26
30
19
53
25
10
55
24
100
26
17
24
114
28
56
36
49
28
34
46
55
23
18
18
31
35
266
31
32
27
14
96
26
48
174
36
36
12
16
25
32
11
25
23
15
33
61
15
20
22
39
10
62
21
15
83
50
196
91
187
17
26
14
26
39
47
29
43
38
42
14
15
21
29
32
17
10
39
58
39
47
24
40
12
27
18
30
66
32
24
15
45
13
83
12
15
43
49
18
36
17
19
13
187
168
23
29
11
68
42
135
29
102
14
56
143
57
76
46
37
20
25
38
16
244
15
37
14
11
115
41
50
23
12
12
10
153
15
36
32
10
173
33
27
34
24
35
44
57
12
11
58
139
57
18
19
41
37
48
19
30
19
72
33
31
14
79
35
15
13
54
51
40
10
86
47
60
28
13
47
43
135
59
21
24
23
24
45
22
15
10
40
16
12
25
27
80
45
30
46
57
43
15
13
35
33
18
67
64
62
77
10
40
42
42
10
11
19
43
21
36
301
22
10
18
30
40
193
89
82
75
26
12
29
30
31
47
53
18
20
27
61
22
68
135
19
54
21
13
51
13
35
30
27
40
13
28
187
29
172
10
15
23
10
67
16
39
45
25
44
14
25
19
44
21
18
26
15
17
70
54
27
87
30
10
75
16
11
12
206
12
15
22
22
75
21
34
21
10
21
12
43
25
24
44
17
24
60
33
41
11
43
66
24
47
12
69
46
29
19
34
33
37
21
25
22
28
18
